Searching for Binary Asteroids in Pan-STARRS1 Archival Images

We developed two different point spread function (PSF) analysis techniques for discovering wide separation binary asteroids in wide field surveys. We then applied these techniques to images of main belt asteroids in the 4 to 60 km size range captured by Pan-STARRS1. Johnston (2019) lists fewer than 10 known binaries in this size range with separations greater than 10% of the primary's Hill radius, so discovering more wide binary asteroids is crucial for understanding the limits of binary stability and improving our knowledge of asteroid masses. We analyzed each image by: i) comparing the major axis orientation of the asteroid's elliptical PSF to its non-sidereal rate on the sky, and ii) comparing the one-dimensional median profile created by collapsing the image along the asteroid's direction of motion to that of nearby field stars. For both methods, we flagged any results that deviated significantly from the expected measurements of single asteroids, and those targets with the most flags were identified as binary candidates for confirmation with high-acuity imaging.

==> MRTs/tab2a.txt <==
Title: Searching for Binary Asteroids in Pan-STARRS1 Archival Images
Authors: Ou J., Baranec C., Bus S.J.
Table: PSF Major Axis Orientation Binary Asteroid Candidates using 0.01 field 
       star ellipticity constraint and 1% baseline bin count threshold
================================================================================
Byte-by-byte Description of file: tab2a.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  5 I5     ---     Name   IAU MPC identifier
   7-  7 I1     ---     Hits   Number of anomalous measurements
   9- 12 F4.2   ---     Ratio  Ratio of anomalous measurements to images examined
--------------------------------------------------------------------------------
11841 5 1.00 
 3249 5 0.42 
 5191 4 0.40 
21787 4 0.36 
17860 3 0.60 
45153 3 0.38 
 9659 3 0.33 
 8424 3 0.27 
 3355 3 0.23 
 2081 2 1.00 
10483 2 1.00 
  630 2 0.67 
 6854 2 0.67 
 3652 2 0.67 
 4070 2 0.67 
14121 2 0.50 
10346 2 0.50 
 9191 2 0.50 
 3494 2 0.50 
  827 2 0.40 
 2145 2 0.33 
 2635 2 0.33 
 1273 2 0.33 
 6441 2 0.33 
 7615 2 0.33 
14936 2 0.33 
 5080 2 0.33 
 1386 2 0.33 
 1568 2 0.29 
 2732 2 0.29 
11705 2 0.29 
 5456 2 0.29 
 5293 2 0.29 
 1615 2 0.25 
 1530 2 0.25 
 2086 2 0.22 
 1830 2 0.20 
 2462 2 0.12 
 1169 2 0.11 
17960 1 1.00 
  700 1 1.00 
  768 1 1.00 
  819 1 1.00 
 1055 1 1.00 
 1060 1 1.00 
 1499 1 1.00 
 1591 1 1.00 
 2011 1 1.00 
 2053 1 1.00 
 2114 1 1.00 
 2429 1 1.00 
 2638 1 1.00 
 4542 1 1.00 
 5111 1 1.00 
 5750 1 1.00 
 5960 1 1.00 
12740 1 1.00 
21104 1 1.00 
14276 1 1.00 
 5943 1 0.50 
 6780 1 0.50 
 6463 1 0.50 
11019 1 0.50 
 6556 1 0.50 
 1518 1 0.50 
11682 1 0.50 
 1618 1 0.50 
 1783 1 0.50 
 1807 1 0.50 
 1829 1 0.50 
 2768 1 0.50 
 2814 1 0.50 
 4710 1 0.50 
 4826 1 0.50 
76818 1 0.50 
  668 1 0.50 
 1383 1 0.33 
 7479 1 0.33 
  254 1 0.33 
 1431 1 0.33 
 1619 1 0.33 
 1835 1 0.33 
 1994 1 0.33 
 2343 1 0.33 
 2726 1 0.33 
 3054 1 0.33 
 3207 1 0.33 
 2928 1 0.33 
 3506 1 0.33 
 3605 1 0.33 
 3892 1 0.33 
 3975 1 0.33 
 5222 1 0.33 
 5231 1 0.33 
 5778 1 0.33 
 6306 1 0.33 
 3500 1 0.33 
34459 1 0.33 
79997 1 0.25 
19982 1 0.25 
10583 1 0.25 
15150 1 0.25 
 1752 1 0.25 
 5249 1 0.25 
 4379 1 0.25 
 3165 1 0.25 
 2685 1 0.25 
 2297 1 0.25 
 2276 1 0.25 
 2093 1 0.25 
 1963 1 0.25 
 1816 1 0.25 
 7360 1 0.25 
 5547 1 0.20 
 1774 1 0.20 
 2144 1 0.20 
 2811 1 0.20 
 3454 1 0.20 
 4611 1 0.20 
 5051 1 0.20 
  529 1 0.20 
 6383 1 0.20 
 7726 1 0.20 
 9200 1 0.20 
 9356 1 0.20 
14455 1 0.20 
16666 1 0.20 
36731 1 0.20 
56481 1 0.20 
 1723 1 0.20 
 1605 1 0.20 
 2112 1 0.17 
 1399 1 0.17 
 1210 1 0.17 
 1020 1 0.17 
  761 1 0.17 
 4148 1 0.17 
 3956 1 0.17 
 4875 1 0.17 
 4935 1 0.17 
 6540 1 0.17 
 7369 1 0.17 
19683 1 0.17 
 3322 1 0.17 
 4569 1 0.17 
 2973 1 0.17 
 2316 1 0.17 
18881 1 0.14 
 5240 1 0.14 
 4742 1 0.14 
 2358 1 0.14 
 2230 1 0.14 
 2222 1 0.14 
 1623 1 0.14 
14379 1 0.14 
 4921 1 0.14 
 2387 1 0.12 
17814 1 0.12 
 4992 1 0.12 
 4808 1 0.12 
 3131 1 0.12 
 2626 1 0.12 
 3380 1 0.12 
  933 1 0.11 
 2837 1 0.11 
 2870 1 0.11 
10743 1 0.09 
 4720 1 0.09 
  775 1 0.09 
 7769 1 0.08 
 7668 1 0.08 
 1809 1 0.07 
 1895 1 0.07 
 2848 1 0.06 


==> MRTs/tab2b.txt <==
Title: Searching for Binary Asteroids in Pan-STARRS1 Archival Images
Authors: Ou J., Baranec C., Bus S.J.
Table: PSF Major Axis Orientation Binary Asteroid Candidates using 0.01 field 
       star ellipticity constraint and 10% baseline bin count threshold
================================================================================
Byte-by-byte Description of file: tab2b.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  5 I5     ---     Name   IAU MPC identifier
   7-  7 I1     ---     Hits   Number of anomalous measurements
   9- 12 F4.2   ---     Ratio  Ratio of anomalous measurements to images examined
--------------------------------------------------------------------------------
 2369 6 0.75 
 3973 6 0.75 
11841 5 1.00 
 1273 5 0.83 
 3249 5 0.42 
 3633 4 0.80 
 2635 4 0.67 
 1568 4 0.57 
 9659 4 0.44 
 1830 4 0.40 
 5191 4 0.40 
21787 4 0.36 
 8424 4 0.36 
 1040 3 0.75 
 9191 3 0.75 
 4027 3 0.60 
17860 3 0.60 
  553 3 0.60 
 6441 3 0.50 
 4148 3 0.50 
 3956 3 0.50 
 1199 3 0.50 
 2112 3 0.50 
 1020 3 0.50 
 5456 3 0.43 
 5293 3 0.43 
 2732 3 0.43 
 2338 3 0.43 
  561 3 0.43 
 5077 3 0.43 
 3131 3 0.38 
45153 3 0.38 
 3355 3 0.23 
 2462 3 0.18 
 8053 2 1.00 
 2814 2 1.00 
 2081 2 1.00 
 1785 2 1.00 
 1599 2 1.00 
10483 2 1.00 
 5944 2 0.67 
  630 2 0.67 
 1431 2 0.67 
 1029 2 0.67 
 2752 2 0.67 
 3573 2 0.67 
 3652 2 0.67 
 4070 2 0.67 
 5886 2 0.67 
 2746 2 0.67 
 6854 2 0.67 
14121 2 0.50 
 1462 2 0.50 
 1838 2 0.50 
 2093 2 0.50 
 2297 2 0.50 
 3023 2 0.50 
 3494 2 0.50 
 3644 2 0.50 
 5249 2 0.50 
 5574 2 0.50 
10346 2 0.50 
19982 2 0.50 
  827 2 0.40 
10351 2 0.40 
 4703 2 0.40 
 2555 2 0.40 
 2197 2 0.40 
 1849 2 0.40 
  951 2 0.40 
 5547 2 0.40 
 3661 2 0.33 
 1386 2 0.33 
 2145 2 0.33 
 2973 2 0.33 
14936 2 0.33 
 5080 2 0.33 
 4569 2 0.33 
 3005 2 0.33 
 7615 2 0.33 
 5600 2 0.29 
 2230 2 0.29 
 2222 2 0.29 
  651 2 0.29 
 2358 2 0.29 
11705 2 0.29 
 1615 2 0.25 
 1725 2 0.25 
 2387 2 0.25 
 2533 2 0.25 
 2626 2 0.25 
 1530 2 0.25 
 1051 2 0.22 
 2086 2 0.22 
  933 2 0.22 
11151 2 0.22 
 2837 2 0.22 
 2808 2 0.20 
 2560 2 0.18 
 4674 2 0.18 
 1531 2 0.17 
 7769 2 0.17 
 1809 2 0.14 
 2848 2 0.11 
 1169 2 0.11 
 2181 1 1.00 
 2114 1 1.00 
 2053 1 1.00 
 2011 1 1.00 
 1790 1 1.00 
 1737 1 1.00 
 1613 1 1.00 
 1591 1 1.00 
 1499 1 1.00 
 1416 1 1.00 
 1101 1 1.00 
 1060 1 1.00 
 1055 1 1.00 
 1045 1 1.00 
  929 1 1.00 
  819 1 1.00 
  768 1 1.00 
  700 1 1.00 
  573 1 1.00 
 2429 1 1.00 
 2534 1 1.00 
 2541 1 1.00 
 2638 1 1.00 
21104 1 1.00 
17960 1 1.00 
14276 1 1.00 
13848 1 1.00 
13698 1 1.00 
12740 1 1.00 
 9033 1 1.00 
 8895 1 1.00 
 5960 1 1.00 
 5477 1 1.00 
 5317 1 1.00 
 5111 1 1.00 
 5093 1 1.00 
 4542 1 1.00 
 4505 1 1.00 
 4278 1 1.00 
 4145 1 1.00 
 3640 1 1.00 
 2812 1 1.00 
 5750 1 1.00 
 1635 1 0.50 
10141 1 0.50 
 7055 1 0.50 
 6780 1 0.50 
 6556 1 0.50 
 6463 1 0.50 
 6073 1 0.50 
 5977 1 0.50 
 5943 1 0.50 
 2478 1 0.50 
 2665 1 0.50 
 2768 1 0.50 
 2781 1 0.50 
 2853 1 0.50 
 2875 1 0.50 
 3036 1 0.50 
 3105 1 0.50 
 3116 1 0.50 
 3303 1 0.50 
 4164 1 0.50 
 4710 1 0.50 
 4750 1 0.50 
 4826 1 0.50 
 4841 1 0.50 
 5042 1 0.50 
 7176 1 0.50 
10094 1 0.50 
 5887 1 0.50 
11019 1 0.50 
76818 1 0.50 
14999 1 0.50 
14229 1 0.50 
  621 1 0.50 
  668 1 0.50 
  703 1 0.50 
  962 1 0.50 
 1026 1 0.50 
 1058 1 0.50 
 1518 1 0.50 
 1520 1 0.50 
 5539 1 0.50 
 1561 1 0.50 
 1618 1 0.50 
 1783 1 0.50 
14201 1 0.50 
 1807 1 0.50 
 1829 1 0.50 
 1840 1 0.50 
 2287 1 0.50 
 2306 1 0.50 
 2413 1 0.50 
 2476 1 0.50 
11682 1 0.50 
 1601 1 0.50 
 1994 1 0.33 
 1835 1 0.33 
 1768 1 0.33 
 1734 1 0.33 
 1677 1 0.33 
 1619 1 0.33 
 1384 1 0.33 
 1383 1 0.33 
  996 1 0.33 
  685 1 0.33 
  254 1 0.33 
 2343 1 0.33 
 2601 1 0.33 
 2905 1 0.33 
20805 1 0.33 
34459 1 0.33 
20762 1 0.33 
19145 1 0.33 
 8228 1 0.33 
 7479 1 0.33 
 6344 1 0.33 
 6306 1 0.33 
 6156 1 0.33 
 5778 1 0.33 
 5401 1 0.33 
 5231 1 0.33 
 5222 1 0.33 
 5596 1 0.33 
 4229 1 0.33 
 2928 1 0.33 
 3054 1 0.33 
 3138 1 0.33 
 3207 1 0.33 
 4806 1 0.33 
 3506 1 0.33 
 3500 1 0.33 
 3605 1 0.33 
 3892 1 0.33 
 3975 1 0.33 
 3977 1 0.33 
 3518 1 0.33 
 2726 1 0.33 
 1485 1 0.25 
 3028 1 0.25 
 2996 1 0.25 
 2901 1 0.25 
 2845 1 0.25 
 2685 1 0.25 
 2463 1 0.25 
 1963 1 0.25 
 2088 1 0.25 
 3165 1 0.25 
 1896 1 0.25 
 1816 1 0.25 
 1812 1 0.25 
 1752 1 0.25 
 1674 1 0.25 
 2276 1 0.25 
 3170 1 0.25 
 3899 1 0.25 
 3857 1 0.25 
79997 1 0.25 
 3281 1 0.25 
15150 1 0.25 
 7360 1 0.25 
 6669 1 0.25 
 5247 1 0.25 
 5074 1 0.25 
 4379 1 0.25 
 4099 1 0.25 
10583 1 0.25 
 1306 1 0.25 
  526 1 0.25 
  656 1 0.25 
15288 1 0.20 
14455 1 0.20 
 3139 1 0.20 
 3454 1 0.20 
 3936 1 0.20 
 9356 1 0.20 
 4611 1 0.20 
 4911 1 0.20 
 5051 1 0.20 
 2263 1 0.20 
 6383 1 0.20 
 6864 1 0.20 
 7726 1 0.20 
 9200 1 0.20 
16666 1 0.20 
 6025 1 0.20 
31383 1 0.20 
  529 1 0.20 
 1287 1 0.20 
 1605 1 0.20 
 1723 1 0.20 
 1774 1 0.20 
26097 1 0.20 
 1878 1 0.20 
 2009 1 0.20 
 2052 1 0.20 
 2144 1 0.20 
 2934 1 0.20 
56481 1 0.20 
36731 1 0.20 
 1903 1 0.20 
 2811 1 0.20 
 7369 1 0.17 
 6540 1 0.17 
 5427 1 0.17 
 4935 1 0.17 
 4875 1 0.17 
 3830 1 0.17 
 3322 1 0.17 
 3017 1 0.17 
 2336 1 0.17 
 2316 1 0.17 
 1959 1 0.17 
 1399 1 0.17 
 1210 1 0.17 
  761 1 0.17 
  720 1 0.17 
12336 1 0.17 
42998 1 0.17 
19683 1 0.17 
 4921 1 0.14 
 4690 1 0.14 
 4631 1 0.14 
 5240 1 0.14 
 2188 1 0.14 
14379 1 0.14 
18881 1 0.14 
 2117 1 0.14 
 2020 1 0.14 
 1623 1 0.14 
 3409 1 0.14 
 4742 1 0.14 
 6199 1 0.12 
 1929 1 0.12 
 3380 1 0.12 
 4254 1 0.12 
12550 1 0.12 
 7784 1 0.12 
13418 1 0.12 
 4992 1 0.12 
20187 1 0.12 
 4808 1 0.12 
17814 1 0.12 
18107 1 0.11 
 9173 1 0.11 
 2870 1 0.11 
15207 1 0.11 
 4133 1 0.10 
12123 1 0.10 
10743 1 0.09 
 4720 1 0.09 
  775 1 0.09 
 7004 1 0.09 
 3981 1 0.09 
 3985 1 0.09 
16525 1 0.08 
 7668 1 0.08 
26110 1 0.07 
 1895 1 0.07 


==> MRTs/tab2c.txt <==
Title: Searching for Binary Asteroids in Pan-STARRS1 Archival Images
Authors: Ou J., Baranec C., Bus S.J.
Table: PSF Major Axis Orientation Binary Asteroid Candidates using 0.02 field 
       star ellipticity constraint and 1% baseline bin count threshold
================================================================================
Byte-by-byte Description of file: tab2c.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  5 I5     ---     Name   IAU MPC identifier
   7-  8 I2     ---     Hits   Number of anomalous measurements
  10- 13 F4.2   ---     Ratio  Ratio of anomalous measurements to images examined
--------------------------------------------------------------------------------
 5191 19 0.39 
 4223 13 0.43 
17814 12 0.29 
 2740  9 0.28 
17860  8 0.38 
 2781  8 0.22 
 2053  7 0.39 
 5491  7 0.32 
 3652  7 0.29 
  668  7 0.29 
 1020  7 0.18 
 2808  7 0.16 
11841  6 0.60 
 5080  6 0.50 
 4611  6 0.33 
 7479  6 0.26 
 5240  6 0.18 
 4720  6 0.18 
 3322  6 0.15 
 3355  6 0.14 
24673  5 0.42 
16666  5 0.33 
 1060  5 0.31 
 3844  5 0.31 
 3116  5 0.26 
 3249  5 0.24 
 2086  5 0.23 
 6556  5 0.23 
 3613  5 0.22 
 6156  5 0.20 
 1936  5 0.20 
 9659  5 0.18 
 1674  5 0.17 
18881  5 0.14 
16024  4 0.57 
 2768  4 0.50 
 1425  4 0.44 
 1850  4 0.44 
 2081  4 0.40 
 5293  4 0.33 
12507  4 0.33 
 3407  4 0.29 
 3573  4 0.27 
 6073  4 0.27 
 2145  4 0.25 
 1499  4 0.24 
 3892  4 0.22 
 3669  4 0.22 
45153  4 0.22 
 6019  4 0.22 
 2182  4 0.21 
 7615  4 0.20 
21787  4 0.20 
 6854  4 0.20 
 2222  4 0.20 
  561  4 0.19 
 4914  4 0.19 
17964  4 0.19 
 2590  4 0.19 
12443  4 0.18 
 2865  4 0.17 
 3019  4 0.17 
 5456  4 0.17 
 5539  4 0.17 
 8219  4 0.15 
 4703  4 0.15 
 1051  4 0.15 
 2973  4 0.15 
 1412  4 0.13 
 4992  4 0.12 
 1169  4 0.12 
 1623  4 0.12 
 2462  4 0.12 
 1809  4 0.10 
  321  3 1.00 
  827  3 0.43 
 7449  3 0.43 
 4826  3 0.43 
 5387  3 0.38 
 3829  3 0.33 
 5178  3 0.33 
 2121  3 0.33 
 2820  3 0.30 
 2487  3 0.27 
28343  3 0.27 
  875  3 0.25 
 1307  3 0.25 
 5851  3 0.25 
 7709  3 0.25 
 3825  3 0.23 
 4338  3 0.23 
 5647  3 0.23 
 7360  3 0.23 
36731  3 0.23 
 1906  3 0.21 
 4485  3 0.21 
 5886  3 0.21 
 6177  3 0.21 
 7272  3 0.21 
 5222  3 0.20 
 3054  3 0.20 
 1963  3 0.20 
 1666  3 0.20 
 7887  3 0.19 
 5793  3 0.19 
 8487  3 0.19 
 8073  3 0.19 
18640  3 0.18 
11705  3 0.18 
 4070  3 0.18 
 3182  3 0.18 
 1959  3 0.18 
14191  3 0.17 
 3605  3 0.17 
 2014  3 0.17 
 5317  3 0.17 
30839  3 0.16 
 2732  3 0.16 
 1530  3 0.16 
 4269  3 0.15 
 2306  3 0.15 
 9356  3 0.14 
 6388  3 0.14 
 3146  3 0.14 
 2626  3 0.14 
 1289  3 0.14 
 2316  3 0.14 
 2635  3 0.14 
 3865  3 0.14 
14936  3 0.14 
31383  3 0.13 
 5560  3 0.12 
 8218  3 0.12 
 1386  3 0.12 
 2928  3 0.12 
 4935  3 0.12 
 6481  3 0.12 
 4808  3 0.11 
15212  3 0.11 
 3978  3 0.11 
 3172  3 0.11 
 1531  3 0.11 
12127  3 0.11 
 7004  3 0.11 
 1830  3 0.10 
 8424  3 0.10 
 2685  3 0.10 
 4533  3 0.10 
 5782  3 0.10 
  752  2 0.67 
21104  2 0.50 
 1055  2 0.50 
 5292  2 0.40 
 1657  2 0.40 
 2815  2 0.33 
11368  2 0.33 
 3267  2 0.29 
 1079  2 0.29 
 1601  2 0.29 
76818  2 0.29 
 2000  2 0.29 
 3533  2 0.29 
 1829  2 0.25 
49699  2 0.25 
 5520  2 0.25 
 4668  2 0.25 
 4343  2 0.25 
 3729  2 0.25 
 2429  2 0.25 
 1185  2 0.25 
  819  2 0.25 
 1994  2 0.25 
 3488  2 0.22 
 2040  2 0.22 
 2511  2 0.22 
 3261  2 0.22 
 3494  2 0.22 
 3944  2 0.22 
 7635  2 0.22 
19243  2 0.22 
25871  2 0.22 
57083  2 0.22 
 4943  2 0.20 
 7381  2 0.20 
 6753  2 0.20 
 5231  2 0.20 
 4585  2 0.20 
 3207  2 0.20 
 1820  2 0.20 
 1621  2 0.20 
 1619  2 0.20 
 1448  2 0.20 
 1350  2 0.20 
  686  2 0.20 
14121  2 0.18 
 6000  2 0.18 
 5093  2 0.18 
 5215  2 0.18 
  685  2 0.18 
 1431  2 0.18 
 3105  2 0.18 
 5778  2 0.18 
 3909  2 0.18 
 3272  2 0.18 
 4995  2 0.18 
 9157  2 0.17 
17960  2 0.17 
  630  2 0.17 
 1568  2 0.17 
 1783  2 0.17 
 2453  2 0.17 
 2574  2 0.17 
 3025  2 0.17 
 3560  2 0.17 
 3992  2 0.17 
 2575  2 0.17 
 5574  2 0.17 
 7055  2 0.17 
 4949  2 0.17 
 1476  2 0.15 
 3856  2 0.15 
 2402  2 0.15 
18082  2 0.15 
56481  2 0.14 
 2377  2 0.14 
 2750  2 0.14 
 2996  2 0.14 
 3955  2 0.14 
 5042  2 0.14 
 5596  2 0.14 
10483  2 0.14 
11019  2 0.14 
  951  2 0.14 
15799  2 0.14 
11155  2 0.14 
 2027  2 0.13 
 2114  2 0.13 
13110  2 0.13 
 2139  2 0.13 
 3388  2 0.13 
 4476  2 0.13 
 8506  2 0.13 
 1588  2 0.13 
 2348  2 0.13 
20024  2 0.13 
 2165  2 0.12 
 2931  2 0.12 
 3318  2 0.12 
 3680  2 0.12 
 4323  2 0.12 
 6307  2 0.12 
 6441  2 0.12 
10346  2 0.12 
  864  2 0.12 
 2287  2 0.12 
 9191  2 0.12 
 3597  2 0.12 
  531  2 0.12 
 1615  2 0.12 
14201  2 0.12 
 2092  2 0.12 
 1807  2 0.11 
 1816  2 0.11 
 2230  2 0.11 
 2476  2 0.11 
 8397  2 0.11 
 5750  2 0.11 
 3807  2 0.11 
 5225  2 0.11 
 1033  2 0.11 
 3977  2 0.11 
 4505  2 0.11 
  254  2 0.11 
 6630  2 0.11 
 4710  2 0.11 
 5249  2 0.11 
10583  2 0.11 
12229  2 0.11 
10849  2 0.11 
14455  2 0.11 
 1273  2 0.11 
 4148  2 0.11 
  933  2 0.10 
  728  2 0.10 
 1573  2 0.10 
 4690  2 0.10 
 5162  2 0.10 
11236  2 0.10 
 1045  2 0.10 
 7769  2 0.10 
16581  2 0.10 
 6852  2 0.10 
 5858  2 0.10 
 3724  2 0.10 
 3630  2 0.10 
 2381  2 0.10 
 1238  2 0.09 
 3268  2 0.09 
 3633  2 0.09 
 3185  2 0.09 
 3139  2 0.09 
 2224  2 0.09 
 1487  2 0.09 
 6624  2 0.09 
 3985  2 0.09 
 1624  2 0.09 
19145  2 0.09 
 7726  2 0.09 
 5305  2 0.09 
14379  2 0.08 
 7736  2 0.08 
 1605  2 0.08 
 2506  2 0.08 
 9601  2 0.08 
 2387  2 0.08 
 3114  2 0.08 
 2225  2 0.07 
 3312  2 0.07 
 3334  2 0.07 
 5677  2 0.07 
 4674  2 0.07 
 3860  2 0.06 
 1896  2 0.06 
20187  2 0.06 
 2659  2 0.06 
 1895  2 0.06 
 4526  2 0.06 
 5077  2 0.06 
 2837  2 0.06 
 2870  2 0.05 
 4742  2 0.05 
 9512  2 0.04 
 2848  2 0.04 
14720  2 0.04 
  700  1 1.00 
 1934  1 1.00 
10385  1 1.00 
  879  1 0.50 
  210  1 0.50 
  108  1 0.50 
  125  1 0.33 
 1591  1 0.33 
 1263  1 0.33 
 2181  1 0.33 
 2609  1 0.33 
 1270  1 0.33 
 3080  1 0.33 
 3910  1 0.33 
 5390  1 0.33 
 1883  1 0.33 
 1660  1 0.33 
  581  1 0.33 
 9348  1 0.25 
14706  1 0.25 
20520  1 0.25 
 1174  1 0.25 
  502  1 0.25 
 2045  1 0.25 
 5111  1 0.25 
 4221  1 0.25 
 4031  1 0.25 
 3895  1 0.25 
 3672  1 0.25 
 3155  1 0.25 
 2999  1 0.25 
 9033  1 0.25 
  768  1 0.25 
11310  1 0.20 
 2810  1 0.20 
 3086  1 0.20 
 7362  1 0.20 
  515  1 0.20 
 5943  1 0.20 
13698  1 0.20 
  658  1 0.20 
 1367  1 0.20 
 1493  1 0.20 
15070  1 0.20 
34459  1 0.20 
 1658  1 0.20 
 4971  1 0.20 
 1834  1 0.20 
 5890  1 0.20 
 1329  1 0.17 
14999  1 0.17 
65637  1 0.17 
54432  1 0.17 
45694  1 0.17 
  341  1 0.17 
 1682  1 0.17 
 2343  1 0.17 
 2562  1 0.17 
 3937  1 0.17 
 4730  1 0.17 
 5913  1 0.17 
 6906  1 0.17 
 8212  1 0.17 
10524  1 0.17 
12800  1 0.17 
44180  1 0.17 
20162  1 0.17 
42790  1 0.14 
18243  1 0.14 
14276  1 0.14 
  428  1 0.14 
 1446  1 0.14 
 1552  1 0.14 
 2478  1 0.14 
 2646  1 0.14 
 3881  1 0.14 
 5325  1 0.14 
 5547  1 0.14 
 7898  1 0.14 
 3376  1 0.12 
 1806  1 0.12 
 1518  1 0.12 
 1609  1 0.12 
 1636  1 0.12 
 1787  1 0.12 
 1855  1 0.12 
 2282  1 0.12 
 2300  1 0.12 
 3169  1 0.12 
 3491  1 0.12 
 4368  1 0.12 
 4795  1 0.12 
 5622  1 0.12 
 6946  1 0.12 
10262  1 0.12 
  540  1 0.12 
11682  1 0.12 
16556  1 0.12 
13017  1 0.12 
  450  1 0.12 
37424  1 0.12 
36619  1 0.12 
14691  1 0.11 
15046  1 0.11 
 3506  1 0.11 
34063  1 0.11 
39979  1 0.11 
12255  1 0.11 
15318  1 0.11 
 3589  1 0.11 
 6794  1 0.11 
 4841  1 0.11 
  897  1 0.11 
  981  1 0.11 
 1207  1 0.11 
 1384  1 0.11 
 1651  1 0.11 
 1861  1 0.11 
 2003  1 0.11 
 2427  1 0.11 
 2554  1 0.11 
 2631  1 0.11 
 2638  1 0.11 
 2726  1 0.11 
 2829  1 0.11 
 2836  1 0.11 
 3088  1 0.11 
  158  1 0.11 
 6780  1 0.11 
 4078  1 0.11 
 4062  1 0.11 
 3975  1 0.11 
 3805  1 0.11 
  841  1 0.10 
 2541  1 0.10 
 4542  1 0.10 
 4467  1 0.10 
 4164  1 0.10 
 3946  1 0.10 
 3279  1 0.10 
 2512  1 0.10 
 2372  1 0.10 
 2088  1 0.10 
 2011  1 0.10 
 1726  1 0.10 
 1618  1 0.10 
 1462  1 0.10 
 1442  1 0.10 
 1372  1 0.10 
  915  1 0.10 
 4806  1 0.10 
 5685  1 0.10 
 4263  1 0.10 
 5960  1 0.10 
 6381  1 0.10 
 9541  1 0.10 
 9810  1 0.10 
10837  1 0.10 
12740  1 0.10 
15963  1 0.10 
 5881  1 0.10 
21028  1 0.10 
21152  1 0.10 
27708  1 0.10 
  809  1 0.09 
  750  1 0.09 
  871  1 0.09 
 1723  1 0.09 
 1133  1 0.09 
10441  1 0.09 
10140  1 0.09 
10054  1 0.09 
 9986  1 0.09 
 6463  1 0.09 
 5136  1 0.09 
 4976  1 0.09 
 3736  1 0.09 
 3569  1 0.09 
 3408  1 0.09 
 2718  1 0.09 
 2664  1 0.09 
 2583  1 0.09 
 2318  1 0.09 
 2206  1 0.09 
 1824  1 0.09 
 1790  1 0.09 
 1766  1 0.09 
 1762  1 0.09 
10940  1 0.09 
 1082  1 0.09 
15150  1 0.09 
 1383  1 0.09 
49782  1 0.09 
 1259  1 0.09 
 1141  1 0.09 
19683  1 0.09 
45583  1 0.08 
20295  1 0.08 
18812  1 0.08 
19982  1 0.08 
  473  1 0.08 
  529  1 0.08 
  950  1 0.08 
20103  1 0.08 
 1845  1 0.08 
 2024  1 0.08 
 2887  1 0.08 
 2901  1 0.08 
 3986  1 0.08 
 4104  1 0.08 
 4135  1 0.08 
 1312  1 0.08 
 4308  1 0.08 
 4479  1 0.08 
 4717  1 0.08 
 4817  1 0.08 
 5122  1 0.08 
 5165  1 0.08 
 5535  1 0.08 
 5650  1 0.08 
 6920  1 0.08 
10260  1 0.08 
15967  1 0.08 
 4207  1 0.08 
10283  1 0.08 
 3398  1 0.08 
 3126  1 0.08 
 2555  1 0.08 
 2358  1 0.08 
 2304  1 0.08 
 1577  1 0.08 
 1764  1 0.08 
 1810  1 0.08 
 2085  1 0.08 
 3774  1 0.08 
 2333  1 0.08 
 5430  1 0.08 
15777  1 0.08 
 6383  1 0.08 
 6661  1 0.08 
 8131  1 0.08 
10094  1 0.08 
12978  1 0.08 
28753  1 0.08 
 5533  1 0.08 
 2051  1 0.07 
  621  1 0.07 
 1210  1 0.07 
 1878  1 0.07 
 2153  1 0.07 
 2967  1 0.07 
 3168  1 0.07 
 3170  1 0.07 
 3500  1 0.07 
 3896  1 0.07 
 4584  1 0.07 
 4631  1 0.07 
 6306  1 0.07 
 4204  1 0.07 
 8724  1 0.07 
16041  1 0.07 
17162  1 0.07 
22609  1 0.07 
79997  1 0.07 
 6669  1 0.07 
 1745  1 0.07 
 2751  1 0.07 
 1840  1 0.07 
 2297  1 0.07 
 2354  1 0.07 
 2729  1 0.07 
 1667  1 0.07 
 2789  1 0.07 
 9261  1 0.07 
 3468  1 0.07 
 3782  1 0.07 
 6095  1 0.07 
 6856  1 0.07 
 7829  1 0.07 
13405  1 0.07 
14229  1 0.07 
 1663  1 0.07 
  775  1 0.07 
 3009  1 0.07 
 3165  1 0.06 
 3192  1 0.06 
 3644  1 0.06 
 3799  1 0.06 
 2858  1 0.06 
 1842  1 0.06 
 2345  1 0.06 
 2276  1 0.06 
 1752  1 0.06 
 1835  1 0.06 
 3813  1 0.06 
 2777  1 0.06 
 3857  1 0.06 
 4059  1 0.06 
 4278  1 0.06 
 4461  1 0.06 
 4546  1 0.06 
 4774  1 0.06 
 5051  1 0.06 
 5059  1 0.06 
 6341  1 0.06 
 7369  1 0.06 
 7510  1 0.06 
 4052  1 0.06 
 3306  1 0.06 
  938  1 0.06 
 1576  1 0.06 
 1939  1 0.06 
 2130  1 0.06 
 2882  1 0.06 
 3159  1 0.06 
 3228  1 0.06 
 3281  1 0.06 
  525  1 0.06 
 3888  1 0.06 
10141  1 0.06 
 4389  1 0.06 
 9218  1 0.06 
10743  1 0.06 
11023  1 0.06 
 3950  1 0.06 
 3956  1 0.06 
 3936  1 0.06 
 3661  1 0.06 
 3518  1 0.06 
 2845  1 0.06 
 1554  1 0.06 
 2112  1 0.06 
 2093  1 0.06 
 2221  1 0.06 
 2776  1 0.06 
 2814  1 0.06 
 4569  1 0.06 
 1768  1 0.06 
 4900  1 0.06 
 4600  1 0.06 
 4988  1 0.06 
 5714  1 0.06 
 6314  1 0.06 
 7538  1 0.06 
10358  1 0.06 
14335  1 0.06 
29742  1 0.06 
 2119  1 0.05 
 4875  1 0.05 
 3454  1 0.05 
 2279  1 0.05 
 2560  1 0.05 
 2752  1 0.05 
 2833  1 0.05 
 3384  1 0.05 
 3615  1 0.05 
 3690  1 0.05 
 1399  1 0.05 
 5446  1 0.05 
 3413  1 0.05 
 6401  1 0.05 
27496  1 0.05 
30112  1 0.05 
56116  1 0.05 
 5474  1 0.05 
  831  1 0.05 
 1774  1 0.05 
 2017  1 0.05 
 2524  1 0.05 
 4537  1 0.05 
 4695  1 0.05 
15254  1 0.05 
 6787  1 0.05 
 7668  1 0.05 
 6599  1 0.05 
 5975  1 0.05 
 5550  1 0.05 
 4515  1 0.05 
 4379  1 0.05 
 2521  1 0.05 
 2468  1 0.05 
 3437  1 0.05 
 1812  1 0.05 
  761  1 0.05 
 3872  1 0.05 
 4911  1 0.05 
 5401  1 0.05 
 8290  1 0.05 
 9200  1 0.05 
16476  1 0.05 
19977  1 0.05 
 2981  1 0.05 
 1106  1 0.05 
30824  1 0.05 
 1040  1 0.05 
 5516  1 0.04 
12344  1 0.04 
 3131  1 0.04 
 2009  1 0.04 
15302  1 0.04 
 3481  1 0.04 
 2031  1 0.04 
10087  1 0.04 
26287  1 0.04 
 6540  1 0.04 
 5707  1 0.04 
 4921  1 0.04 
 7475  1 0.04 
16366  1 0.04 
 3380  1 0.04 
 1734  1 0.04 
 3981  1 0.04 
 2144  1 0.04 
 2811  1 0.04 
17219  1 0.04 
 4099  1 0.03 
 1687  1 0.03 
 4254  1 0.03 
14257  1 0.03 
28321  1 0.03 
16525  1 0.03 
 3701  1 0.03 
 1234  1 0.03 


==> MRTs/tab2d.txt <==
Title: Searching for Binary Asteroids in Pan-STARRS1 Archival Images
Authors: Ou J., Baranec C., Bus S.J.
Table: PSF Major Axis Orientation Binary Asteroid Candidates using 0.02 field 
       star ellipticity constraint and 10% baseline bin count threshold
================================================================================
Byte-by-byte Description of file: tab2d.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  5 I5     ---     Name   IAU MPC identifier
   7-  8 I2     ---     Hits   Number of anomalous measurements
  10- 13 F4.2   ---     Ratio  Ratio of anomalous measurements to images examined
--------------------------------------------------------------------------------
 5191 22 0.45 
 2808 16 0.36 
 4223 15 0.50 
17814 15 0.36 
 2740 11 0.34 
 2781 11 0.30 
 5491 10 0.45 
 5077 10 0.29 
18881 10 0.29 
 1020 10 0.26 
17860  9 0.43 
 3633  9 0.41 
 6156  9 0.36 
 3844  8 0.50 
 3977  8 0.44 
 2053  8 0.44 
 1768  8 0.44 
  561  8 0.38 
 4911  8 0.36 
 3019  8 0.33 
  668  8 0.33 
 4703  8 0.31 
 1531  8 0.29 
 1674  8 0.27 
 5240  8 0.24 
 3322  8 0.21 
 1809  8 0.19 
 3573  7 0.47 
 9191  7 0.41 
 3973  7 0.41 
 5750  7 0.39 
 4505  7 0.39 
 3116  7 0.37 
 1273  7 0.37 
 2732  7 0.37 
 2052  7 0.33 
 2224  7 0.32 
 3131  7 0.30 
 3652  7 0.29 
 8219  7 0.27 
 2387  7 0.27 
 4674  7 0.25 
 9659  7 0.25 
20187  7 0.22 
 1169  7 0.21 
 1623  7 0.21 
 2462  7 0.21 
 3355  7 0.16 
 9512  7 0.15 
 2848  7 0.15 
11841  6 0.60 
 1568  6 0.50 
 5080  6 0.50 
 5293  6 0.50 
 1307  6 0.50 
 6073  6 0.40 
 2338  6 0.35 
 2092  6 0.35 
  525  6 0.35 
 3669  6 0.33 
 4611  6 0.33 
 3605  6 0.33 
 2369  6 0.32 
 1045  6 0.30 
 6852  6 0.29 
 1040  6 0.27 
 2086  6 0.27 
19145  6 0.26 
 7479  6 0.26 
31383  6 0.26 
 2865  6 0.26 
 5456  6 0.25 
 5539  6 0.25 
 1849  6 0.25 
 1936  6 0.24 
 2973  6 0.23 
 1051  6 0.23 
 1830  6 0.21 
 2659  6 0.19 
 4720  6 0.18 
 2429  5 0.62 
 1425  5 0.56 
  962  5 0.50 
 7055  5 0.42 
 2812  5 0.42 
24673  5 0.42 
19982  5 0.42 
 3774  5 0.38 
11155  5 0.36 
 5886  5 0.36 
 3407  5 0.36 
 1878  5 0.36 
  951  5 0.36 
 2348  5 0.33 
16666  5 0.33 
 2027  5 0.33 
 1060  5 0.31 
 3857  5 0.31 
14201  5 0.29 
 3281  5 0.29 
 1499  5 0.29 
 6019  5 0.28 
 5317  5 0.28 
 4569  5 0.28 
 3807  5 0.28 
 2112  5 0.28 
 5249  5 0.26 
 2222  5 0.25 
 1741  5 0.25 
  933  5 0.25 
 2306  5 0.25 
 7615  5 0.25 
 6854  5 0.25 
 3249  5 0.24 
 4914  5 0.24 
 2626  5 0.24 
 1812  5 0.23 
 2635  5 0.23 
 3139  5 0.23 
 6556  5 0.23 
 6612  5 0.23 
 3613  5 0.22 
 3985  5 0.22 
 7736  5 0.21 
 2197  5 0.20 
 2506  5 0.20 
 2928  5 0.19 
 4808  5 0.19 
 2811  5 0.19 
 2685  5 0.17 
 5782  5 0.16 
 1412  5 0.16 
 4992  5 0.16 
 1234  5 0.15 
 3409  5 0.14 
21498  5 0.04 
16024  4 0.57 
 2768  4 0.50 
 4668  4 0.50 
 5387  4 0.50 
 1850  4 0.44 
 2121  4 0.44 
 2511  4 0.44 
 5178  4 0.44 
 2874  4 0.44 
 1462  4 0.40 
 2081  4 0.40 
 2820  4 0.40 
27278  4 0.40 
28343  4 0.36 
 6000  4 0.36 
 3105  4 0.36 
 2905  4 0.36 
 5093  4 0.36 
 1431  4 0.36 
 2487  4 0.36 
 9157  4 0.33 
12507  4 0.33 
 7709  4 0.33 
 5851  4 0.33 
 5574  4 0.33 
 5165  4 0.33 
 4949  4 0.33 
 2574  4 0.33 
 1783  4 0.33 
  875  4 0.33 
  630  4 0.33 
 2453  4 0.33 
 7360  4 0.31 
 3825  4 0.31 
  553  4 0.31 
 2309  4 0.31 
 3126  4 0.31 
11019  4 0.29 
 1906  4 0.29 
 2996  4 0.29 
 4782  4 0.27 
 5222  4 0.27 
 2297  4 0.27 
 1963  4 0.27 
 1667  4 0.27 
 1663  4 0.27 
 1588  4 0.27 
15750  4 0.25 
 4278  4 0.25 
 2287  4 0.25 
 2145  4 0.25 
 1199  4 0.25 
 3950  4 0.24 
 1959  4 0.24 
 3182  4 0.24 
45153  4 0.22 
 3892  4 0.22 
 3661  4 0.22 
 2845  4 0.22 
 2014  4 0.22 
 1807  4 0.22 
 2560  4 0.21 
 5512  4 0.21 
 4148  4 0.21 
 2752  4 0.21 
 1530  4 0.21 
 2182  4 0.21 
 3495  4 0.20 
21787  4 0.20 
26097  4 0.20 
 2590  4 0.19 
 3630  4 0.19 
 9356  4 0.19 
17964  4 0.19 
 6388  4 0.19 
14936  4 0.18 
12443  4 0.18 
 1487  4 0.18 
 3865  4 0.18 
 5401  4 0.18 
 7726  4 0.17 
 2336  4 0.15 
 4935  4 0.15 
 6481  4 0.15 
10351  4 0.15 
 3312  4 0.15 
 3978  4 0.15 
15212  4 0.15 
 7004  4 0.14 
12127  4 0.14 
 4099  4 0.14 
 8424  4 0.14 
 4533  4 0.13 
 1687  4 0.13 
 2837  4 0.11 
 2181  3 1.00 
  321  3 1.00 
 5325  3 0.43 
 4826  3 0.43 
 7449  3 0.43 
  827  3 0.43 
 1079  3 0.43 
 1601  3 0.43 
 3267  3 0.43 
  819  3 0.38 
 7808  3 0.38 
 3169  3 0.38 
10262  3 0.38 
 4343  3 0.38 
 8053  3 0.33 
 1599  3 0.33 
 1613  3 0.33 
 2040  3 0.33 
 2647  3 0.33 
 3088  3 0.33 
 3494  3 0.33 
 3829  3 0.33 
 3944  3 0.33 
  800  3 0.33 
10837  3 0.30 
 7381  3 0.30 
 1350  3 0.30 
 3207  3 0.30 
 4164  3 0.30 
 1107  3 0.27 
  656  3 0.27 
  685  3 0.27 
  703  3 0.27 
 1133  3 0.27 
 5778  3 0.27 
 2318  3 0.27 
 5215  3 0.27 
14121  3 0.27 
 1762  3 0.27 
 2024  3 0.25 
 5650  3 0.25 
 3560  3 0.25 
 2901  3 0.25 
  526  3 0.25 
17960  3 0.25 
 6344  3 0.23 
10094  3 0.23 
36731  3 0.23 
 5235  3 0.23 
 4338  3 0.23 
 3398  3 0.23 
 2555  3 0.23 
 2402  3 0.23 
 1764  3 0.23 
 2358  3 0.23 
 5647  3 0.23 
 2226  3 0.21 
 3168  3 0.21 
 6177  3 0.21 
 2377  3 0.21 
 4027  3 0.21 
 2601  3 0.21 
 4631  3 0.21 
 5042  3 0.21 
 5596  3 0.21 
 7272  3 0.21 
 4485  3 0.21 
 9261  3 0.20 
 4476  3 0.20 
 3870  3 0.20 
 3054  3 0.20 
 2751  3 0.20 
 2139  3 0.20 
 1840  3 0.20 
 1666  3 0.20 
 1590  3 0.20 
 6199  3 0.19 
 1105  3 0.19 
 3644  3 0.19 
 3680  3 0.19 
 4059  3 0.19 
 5059  3 0.19 
 5793  3 0.19 
  864  3 0.19 
 6441  3 0.19 
 8073  3 0.19 
 8487  3 0.19 
27117  3 0.19 
 7887  3 0.19 
18640  3 0.18 
 4070  3 0.18 
 4389  3 0.18 
 5481  3 0.18 
 9218  3 0.18 
11705  3 0.18 
 1615  3 0.18 
 3597  3 0.18 
 1554  3 0.17 
 1816  3 0.17 
 2117  3 0.17 
 2230  3 0.17 
 2476  3 0.17 
 2814  3 0.17 
 2822  3 0.17 
 2934  3 0.17 
 3518  3 0.17 
 3936  3 0.17 
 3956  3 0.17 
 5714  3 0.17 
14191  3 0.17 
  254  3 0.16 
30839  3 0.16 
 4710  3 0.16 
 3615  3 0.16 
 2746  3 0.16 
 5600  3 0.15 
 6787  3 0.15 
 7769  3 0.15 
11236  3 0.15 
14362  3 0.15 
 5162  3 0.15 
 4690  3 0.15 
 1573  3 0.15 
 1410  3 0.15 
  728  3 0.15 
 4269  3 0.15 
22978  3 0.14 
 3146  3 0.14 
 2521  3 0.14 
 1289  3 0.14 
 5858  3 0.14 
 4379  3 0.14 
 7834  3 0.14 
 3872  3 0.14 
 3268  3 0.14 
 2316  3 0.14 
 1633  3 0.14 
 4080  3 0.13 
 1624  3 0.13 
 1605  3 0.12 
14379  3 0.12 
 1386  3 0.12 
 5560  3 0.12 
 8218  3 0.12 
 3232  3 0.12 
 2217  3 0.12 
 3114  3 0.12 
 1734  3 0.12 
 3334  3 0.11 
 3172  3 0.11 
 5677  3 0.11 
 3860  3 0.10 
 3701  3 0.09 
 1896  3 0.09 
 4526  3 0.09 
 1895  3 0.09 
  752  2 0.67 
 1100  2 0.67 
 5390  2 0.67 
 9033  2 0.50 
21104  2 0.50 
 1055  2 0.50 
13698  2 0.40 
 7362  2 0.40 
 5292  2 0.40 
 3062  2 0.40 
 1657  2 0.40 
  658  2 0.40 
 1029  2 0.40 
  208  2 0.33 
  341  2 0.33 
 2815  2 0.33 
 3590  2 0.33 
 3937  2 0.33 
 4730  2 0.33 
 5913  2 0.33 
 8212  2 0.33 
11368  2 0.33 
16940  2 0.33 
14999  2 0.33 
45694  2 0.33 
76818  2 0.29 
18243  2 0.29 
 5944  2 0.29 
 5547  2 0.29 
 3881  2 0.29 
  339  2 0.29 
  428  2 0.29 
 1200  2 0.29 
 1365  2 0.29 
 3533  2 0.29 
 2684  2 0.29 
 2478  2 0.29 
 2000  2 0.29 
 1185  2 0.25 
 1609  2 0.25 
 1669  2 0.25 
 1806  2 0.25 
 1829  2 0.25 
 1994  2 0.25 
 2282  2 0.25 
 3729  2 0.25 
 4368  2 0.25 
 3477  2 0.25 
 4795  2 0.25 
49699  2 0.25 
15288  2 0.25 
 4750  2 0.25 
 5520  2 0.25 
 2427  2 0.22 
 2003  2 0.22 
 1384  2 0.22 
 1253  2 0.22 
  897  2 0.22 
  651  2 0.22 
  158  2 0.22 
 2631  2 0.22 
 2836  2 0.22 
 2907  2 0.22 
 3261  2 0.22 
 3488  2 0.22 
57083  2 0.22 
 5092  2 0.22 
 6077  2 0.22 
 7635  2 0.22 
 4841  2 0.22 
25871  2 0.22 
19243  2 0.22 
 4943  2 0.20 
 5231  2 0.20 
 1691  2 0.20 
 1619  2 0.20 
 1618  2 0.20 
 1448  2 0.20 
 1058  2 0.20 
  841  2 0.20 
  686  2 0.20 
 1635  2 0.20 
 5685  2 0.20 
 1820  2 0.20 
 6753  2 0.20 
 4806  2 0.20 
 4585  2 0.20 
 3946  2 0.20 
 2875  2 0.20 
 2541  2 0.20 
 2088  2 0.20 
 5675  2 0.20 
11151  2 0.20 
 1621  2 0.20 
10140  2 0.18 
10507  2 0.18 
10940  2 0.18 
 6655  2 0.18 
 4995  2 0.18 
 4913  2 0.18 
 3909  2 0.18 
 3736  2 0.18 
 3272  2 0.18 
 3153  2 0.18 
18226  2 0.18 
 2463  2 0.18 
  809  2 0.18 
  871  2 0.18 
 2718  2 0.18 
 1766  2 0.18 
 1785  2 0.18 
 1790  2 0.18 
 1723  2 0.18 
 3025  2 0.17 
 3992  2 0.17 
 4135  2 0.17 
 2575  2 0.17 
26391  2 0.17 
 1882  2 0.17 
  529  2 0.17 
18082  2 0.15 
36408  2 0.15 
 6383  2 0.15 
15777  2 0.15 
 1737  2 0.15 
 5940  2 0.15 
 5955  2 0.15 
 1476  2 0.15 
 7176  2 0.15 
 2304  2 0.15 
 5437  2 0.15 
 5247  2 0.15 
12685  2 0.15 
 2713  2 0.15 
 3856  2 0.15 
 3500  2 0.14 
56481  2 0.14 
22609  2 0.14 
16041  2 0.14 
15799  2 0.14 
10483  2 0.14 
 6669  2 0.14 
 4507  2 0.14 
 4204  2 0.14 
 3955  2 0.14 
  621  2 0.14 
 2216  2 0.14 
 2750  2 0.14 
 2051  2 0.14 
 3170  2 0.14 
 8506  2 0.13 
 6095  2 0.13 
 4830  2 0.13 
14229  2 0.13 
 3468  2 0.13 
 3388  2 0.13 
 3009  2 0.13 
 2801  2 0.13 
 2729  2 0.13 
 2354  2 0.13 
 2114  2 0.13 
 1852  2 0.13 
20024  2 0.13 
13110  2 0.13 
 3782  2 0.13 
15207  2 0.12 
10346  2 0.12 
 7510  2 0.12 
 7369  2 0.12 
 6307  2 0.12 
 5489  2 0.12 
 4774  2 0.12 
 4546  2 0.12 
 4323  2 0.12 
 3799  2 0.12 
 3693  2 0.12 
 3318  2 0.12 
 2931  2 0.12 
 2777  2 0.12 
 2263  2 0.12 
 2165  2 0.12 
 1997  2 0.12 
 1913  2 0.12 
 1835  2 0.12 
 1413  2 0.12 
13848  2 0.12 
10141  2 0.12 
 4290  2 0.12 
 3228  2 0.12 
 3159  2 0.12 
 3023  2 0.12 
 2882  2 0.12 
 2665  2 0.12 
 1838  2 0.12 
 8228  2 0.12 
  531  2 0.12 
10358  2 0.11 
 8397  2 0.11 
 7538  2 0.11 
 5225  2 0.11 
 1033  2 0.11 
 1286  2 0.11 
 2093  2 0.11 
 2776  2 0.11 
 4900  2 0.11 
 2119  2 0.11 
10849  2 0.11 
10583  2 0.11 
 2020  2 0.11 
 5474  2 0.11 
 5074  2 0.11 
 3690  2 0.11 
 3384  2 0.11 
 3303  2 0.11 
 2833  2 0.11 
12229  2 0.11 
 6630  2 0.11 
14455  2 0.11 
  831  2 0.10 
 3830  2 0.10 
 3005  2 0.10 
 2993  2 0.10 
 2524  2 0.10 
 4537  2 0.10 
 2180  2 0.10 
 2017  2 0.10 
 1774  2 0.10 
15254  2 0.10 
 1016  2 0.10 
 2468  2 0.10 
 3017  2 0.10 
 3138  2 0.10 
 3724  2 0.10 
 5550  2 0.10 
 6599  2 0.10 
12336  2 0.10 
16581  2 0.10 
 2381  2 0.10 
 3193  2 0.10 
44919  2 0.09 
 6624  2 0.09 
 8290  2 0.09 
  761  2 0.09 
 1238  2 0.09 
 1929  2 0.09 
 2533  2 0.09 
 2981  2 0.09 
 3185  2 0.09 
 3340  2 0.09 
 4041  2 0.09 
 4901  2 0.09 
 7589  2 0.09 
 5305  2 0.09 
 2009  2 0.09 
12344  2 0.09 
 2031  2 0.08 
 1287  2 0.08 
 6540  2 0.08 
 9601  2 0.08 
15012  2 0.08 
 1725  2 0.08 
 3380  2 0.08 
 3981  2 0.08 
16366  2 0.08 
 2225  2 0.07 
 2144  2 0.07 
 1533  2 0.07 
  710  2 0.07 
 1857  2 0.07 
 2160  2 0.07 
 6537  2 0.07 
 4254  2 0.07 
14257  2 0.07 
28321  2 0.07 
16525  2 0.06 
 2439  2 0.06 
26110  2 0.06 
12123  2 0.06 
 4076  2 0.06 
 2870  2 0.05 
 4742  2 0.05 
14720  2 0.04 
10385  1 1.00 
 1934  1 1.00 
  700  1 1.00 
  573  1 1.00 
  534  1 1.00 
 8895  1 0.50 
 3903  1 0.50 
  895  1 0.50 
  879  1 0.50 
  210  1 0.50 
  108  1 0.50 
 6426  1 0.50 
13754  1 0.33 
  581  1 0.33 
  929  1 0.33 
 1148  1 0.33 
 1160  1 0.33 
 1263  1 0.33 
 1270  1 0.33 
 1423  1 0.33 
 1591  1 0.33 
 1660  1 0.33 
 1733  1 0.33 
 1883  1 0.33 
 2416  1 0.33 
 2609  1 0.33 
 3080  1 0.33 
 3910  1 0.33 
 5823  1 0.33 
 6827  1 0.33 
  434  1 0.33 
  141  1 0.33 
  125  1 0.33 
11233  1 0.33 
  618  1 0.33 
  768  1 0.25 
  502  1 0.25 
  714  1 0.25 
  996  1 0.25 
14706  1 0.25 
 1252  1 0.25 
42923  1 0.25 
20520  1 0.25 
 9348  1 0.25 
 5611  1 0.25 
 5111  1 0.25 
 1174  1 0.25 
 4221  1 0.25 
 3895  1 0.25 
 3672  1 0.25 
 3237  1 0.25 
 3155  1 0.25 
 3041  1 0.25 
 2999  1 0.25 
 2957  1 0.25 
 2045  1 0.25 
 1495  1 0.25 
 1291  1 0.25 
 4031  1 0.25 
15070  1 0.20 
 5976  1 0.20 
 5943  1 0.20 
 5890  1 0.20 
11310  1 0.20 
34459  1 0.20 
 1192  1 0.20 
 1306  1 0.20 
 1338  1 0.20 
 1367  1 0.20 
 1493  1 0.20 
 1658  1 0.20 
 1834  1 0.20 
 1926  1 0.20 
 2810  1 0.20 
 3086  1 0.20 
 3180  1 0.20 
 3329  1 0.20 
 4971  1 0.20 
 5551  1 0.20 
 1145  1 0.20 
 1101  1 0.20 
  696  1 0.20 
  590  1 0.20 
  515  1 0.20 
 1103  1 0.17 
  695  1 0.17 
12800  1 0.17 
20162  1 0.17 
 1329  1 0.17 
 1520  1 0.17 
  633  1 0.17 
  575  1 0.17 
 1682  1 0.17 
 2343  1 0.17 
 2562  1 0.17 
 4399  1 0.17 
  263  1 0.17 
 5069  1 0.17 
 6303  1 0.17 
 6906  1 0.17 
44180  1 0.17 
10524  1 0.17 
10765  1 0.17 
65637  1 0.17 
54432  1 0.17 
 4575  1 0.17 
14457  1 0.14 
32814  1 0.14 
42790  1 0.14 
14276  1 0.14 
 7898  1 0.14 
 5477  1 0.14 
 5929  1 0.14 
  223  1 0.14 
  767  1 0.14 
  975  1 0.14 
 1120  1 0.14 
 1416  1 0.14 
 1446  1 0.14 
 1552  1 0.14 
 2454  1 0.14 
 2646  1 0.14 
 3527  1 0.14 
 3670  1 0.14 
 3875  1 0.14 
 7198  1 0.14 
 4289  1 0.14 
 4208  1 0.14 
 1518  1 0.12 
  540  1 0.12 
  450  1 0.12 
  492  1 0.12 
67108  1 0.12 
 3002  1 0.12 
 3036  1 0.12 
 3376  1 0.12 
 3491  1 0.12 
 4743  1 0.12 
 4818  1 0.12 
 5622  1 0.12 
 6946  1 0.12 
 2909  1 0.12 
 7043  1 0.12 
10543  1 0.12 
11682  1 0.12 
74779  1 0.12 
13017  1 0.12 
16556  1 0.12 
20805  1 0.12 
32221  1 0.12 
36619  1 0.12 
 7702  1 0.12 
 2804  1 0.12 
 2592  1 0.12 
 1855  1 0.12 
 1787  1 0.12 
 1636  1 0.12 
 1532  1 0.12 
37424  1 0.12 
 2300  1 0.12 
 3975  1 0.11 
 1207  1 0.11 
 1418  1 0.11 
 1485  1 0.11 
 1651  1 0.11 
 1698  1 0.11 
 1861  1 0.11 
 2058  1 0.11 
 2413  1 0.11 
 2448  1 0.11 
 2554  1 0.11 
 2638  1 0.11 
 2726  1 0.11 
 2829  1 0.11 
 2853  1 0.11 
 2884  1 0.11 
 3382  1 0.11 
 3506  1 0.11 
 3589  1 0.11 
 3805  1 0.11 
 4078  1 0.11 
 4062  1 0.11 
 1209  1 0.11 
15318  1 0.11 
 5064  1 0.11 
 4498  1 0.11 
39979  1 0.11 
34063  1 0.11 
30816  1 0.11 
  653  1 0.11 
15046  1 0.11 
 5488  1 0.11 
  981  1 0.11 
 5755  1 0.11 
 6780  1 0.11 
 6794  1 0.11 
 7393  1 0.11 
 5668  1 0.11 
12255  1 0.11 
10391  1 0.11 
14691  1 0.11 
14269  1 0.11 
  915  1 0.10 
 4145  1 0.10 
12740  1 0.10 
 9955  1 0.10 
 9810  1 0.10 
 9541  1 0.10 
 6381  1 0.10 
 5977  1 0.10 
 5960  1 0.10 
 5950  1 0.10 
 5881  1 0.10 
 5234  1 0.10 
 4542  1 0.10 
 4467  1 0.10 
  720  1 0.10 
 4263  1 0.10 
 3640  1 0.10 
 3425  1 0.10 
 3279  1 0.10 
 3179  1 0.10 
 2512  1 0.10 
 2372  1 0.10 
 2011  1 0.10 
 1726  1 0.10 
 1677  1 0.10 
 1442  1 0.10 
 1372  1 0.10 
 1129  1 0.10 
 1095  1 0.10 
  711  1 0.10 
  867  1 0.10 
27708  1 0.10 
21152  1 0.10 
21028  1 0.10 
18904  1 0.10 
15963  1 0.10 
15165  1 0.10 
20762  1 0.10 
 6463  1 0.09 
 6129  1 0.09 
 5887  1 0.09 
 5136  1 0.09 
 4976  1 0.09 
 2445  1 0.09 
 4594  1 0.09 
 1824  1 0.09 
 1776  1 0.09 
 1383  1 0.09 
 1259  1 0.09 
 4958  1 0.09 
 1141  1 0.09 
  750  1 0.09 
 2578  1 0.09 
 2583  1 0.09 
 2664  1 0.09 
 3408  1 0.09 
 3569  1 0.09 
 1082  1 0.09 
 1887  1 0.09 
10101  1 0.09 
10054  1 0.09 
 9986  1 0.09 
 8417  1 0.09 
15150  1 0.09 
19683  1 0.09 
26347  1 0.09 
27225  1 0.09 
45440  1 0.09 
10441  1 0.09 
12999  1 0.09 
49782  1 0.09 
 2206  1 0.09 
 4717  1 0.08 
 3963  1 0.08 
 3835  1 0.08 
 3786  1 0.08 
 2887  1 0.08 
 2534  1 0.08 
 2428  1 0.08 
 1845  1 0.08 
 1312  1 0.08 
 3986  1 0.08 
  950  1 0.08 
  473  1 0.08 
 4532  1 0.08 
 1696  1 0.08 
 4067  1 0.08 
  846  1 0.08 
 4207  1 0.08 
 4104  1 0.08 
 6920  1 0.08 
 6109  1 0.08 
 5535  1 0.08 
 5122  1 0.08 
 4817  1 0.08 
10260  1 0.08 
10511  1 0.08 
13573  1 0.08 
10283  1 0.08 
15967  1 0.08 
 4308  1 0.08 
 4479  1 0.08 
45583  1 0.08 
14925  1 0.08 
20295  1 0.08 
31841  1 0.08 
20103  1 0.08 
18812  1 0.08 
 5421  1 0.08 
 5413  1 0.08 
 3466  1 0.08 
 4417  1 0.08 
 2982  1 0.08 
 1458  1 0.08 
 2310  1 0.08 
 2085  1 0.08 
 1810  1 0.08 
 1577  1 0.08 
 5430  1 0.08 
 2333  1 0.08 
 5533  1 0.08 
 3876  1 0.08 
 6025  1 0.08 
 6661  1 0.08 
 8131  1 0.08 
12978  1 0.08 
14660  1 0.08 
20816  1 0.08 
23448  1 0.08 
28753  1 0.08 
 1363  1 0.08 
 6017  1 0.08 
 1026  1 0.08 
 7966  1 0.08 
 6974  1 0.07 
13236  1 0.07 
79997  1 0.07 
17162  1 0.07 
15730  1 0.07 
 8724  1 0.07 
 6873  1 0.07 
  468  1 0.07 
 1210  1 0.07 
 1561  1 0.07 
 1826  1 0.07 
 2153  1 0.07 
 7357  1 0.07 
 2510  1 0.07 
 2967  1 0.07 
 3181  1 0.07 
 2179  1 0.07 
 3591  1 0.07 
 3779  1 0.07 
 3896  1 0.07 
 6685  1 0.07 
 4584  1 0.07 
 3516  1 0.07 
 6306  1 0.07 
 6279  1 0.07 
 5842  1 0.07 
 6856  1 0.07 
 7497  1 0.07 
 1745  1 0.07 
 1781  1 0.07 
 2459  1 0.07 
 2789  1 0.07 
 3028  1 0.07 
 3961  1 0.07 
 5952  1 0.07 
  775  1 0.07 
 7829  1 0.07 
12293  1 0.07 
13405  1 0.07 
24830  1 0.07 
 8474  1 0.07 
 3165  1 0.06 
 3192  1 0.06 
 3263  1 0.06 
 3297  1 0.06 
 3813  1 0.06 
 4052  1 0.06 
 4273  1 0.06 
 5051  1 0.06 
 6341  1 0.06 
 6877  1 0.06 
 4461  1 0.06 
 2858  1 0.06 
 2276  1 0.06 
 2248  1 0.06 
 1842  1 0.06 
 1752  1 0.06 
 1371  1 0.06 
 1297  1 0.06 
  461  1 0.06 
 9173  1 0.06 
 2345  1 0.06 
 7151  1 0.06 
 6465  1 0.06 
 4229  1 0.06 
 4077  1 0.06 
 3888  1 0.06 
 3306  1 0.06 
 2889  1 0.06 
 2188  1 0.06 
 2130  1 0.06 
11023  1 0.06 
 1939  1 0.06 
 1576  1 0.06 
  938  1 0.06 
26821  1 0.06 
10743  1 0.06 
42998  1 0.06 
17966  1 0.06 
14335  1 0.06 
 9996  1 0.06 
 6314  1 0.06 
 4988  1 0.06 
 4600  1 0.06 
 4422  1 0.06 
 2221  1 0.06 
 2209  1 0.06 
 2164  1 0.06 
29742  1 0.06 
 4618  1 0.06 
 2450  1 0.06 
 1711  1 0.06 
 3842  1 0.05 
 3899  1 0.05 
 1751  1 0.05 
 2279  1 0.05 
 2293  1 0.05 
 2919  1 0.05 
 3413  1 0.05 
 3454  1 0.05 
 3749  1 0.05 
  936  1 0.05 
 4875  1 0.05 
 5446  1 0.05 
 6401  1 0.05 
 8226  1 0.05 
 8712  1 0.05 
 9595  1 0.05 
17251  1 0.05 
27496  1 0.05 
30112  1 0.05 
 1399  1 0.05 
  946  1 0.05 
56116  1 0.05 
29730  1 0.05 
13418  1 0.05 
 6609  1 0.05 
 4695  1 0.05 
 1497  1 0.05 
  876  1 0.05 
14480  1 0.05 
 7668  1 0.05 
 5975  1 0.05 
 5427  1 0.05 
 4515  1 0.05 
 3437  1 0.05 
 7784  1 0.05 
30824  1 0.05 
19977  1 0.05 
16476  1 0.05 
 9200  1 0.05 
 3430  1 0.05 
 3366  1 0.05 
 2961  1 0.05 
 2598  1 0.05 
 1851  1 0.05 
 1106  1 0.05 
 2237  1 0.04 
 5776  1 0.04 
 1523  1 0.04 
 5516  1 0.04 
21512  1 0.04 
18107  1 0.04 
15302  1 0.04 
10087  1 0.04 
 8930  1 0.04 
 8748  1 0.04 
 3481  1 0.04 
26287  1 0.04 
 4921  1 0.04 
 1802  1 0.04 
 5707  1 0.04 
 7475  1 0.04 
 3764  1 0.04 
 3598  1 0.04 
 1903  1 0.04 
13643  1 0.04 
  320  1 0.04 
17219  1 0.04 
 4133  1 0.03 
 6864  1 0.03 
 4170  1 0.03 
10857  1 0.03 
11734  1 0.03 
12550  1 0.03 
 2742  1 0.03 


==> MRTs/tab3a.txt <==
Title: Searching for Binary Asteroids in Pan-STARRS1 Archival Images
Authors: Ou J., Baranec C., Bus S.J.
Table: Cross-track Profile Binary Asteroid Candidates at 90% Quantile Threshold
================================================================================
Byte-by-byte Description of file: tab3a.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  5 I5     ---     Name   IAU MPC identifier
   7-  8 I2     ---     Hits   Number of anomalous measurements
  10- 13 F4.2   ---     Ratio  Ratio of anomalous measurements to images examined
--------------------------------------------------------------------------------
16870 29 0.38 
21498 27 0.08 
12644 25 0.41 
 8724 24 0.39 
14480 24 0.38 
55519 23 0.49 
68299 22 0.55 
41442 22 0.34 
 4279 22 0.30 
 9934 20 0.42 
18082 20 0.39 
36408 20 0.34 
26828 20 0.31 
29909 20 0.30 
29797 20 0.23 
59490 19 0.39 
 5960 19 0.33 
27117 19 0.28 
20728 18 0.41 
12336 18 0.31 
 7726 18 0.29 
56116 18 0.23 
42534 18 0.22 
12507 18 0.21 
60309 17 0.38 
40717 17 0.34 
16182 17 0.31 
30824 17 0.26 
11023 17 0.25 
26287 17 0.23 
19612 17 0.19 
 7497 17 0.19 
22518 16 0.42 
21313 16 0.42 
35627 16 0.32 
22978 16 0.30 
 5948 16 0.29 
 4639 16 0.28 
18517 16 0.24 
13110 16 0.24 
 1957 16 0.24 
25871 16 0.24 
15750 16 0.23 
 3535 16 0.23 
 6401 16 0.22 
16581 16 0.19 
 3146 16 0.18 
 4742 16 0.14 
 6845 15 0.38 
27278 15 0.33 
17382 15 0.33 
 9157 15 0.31 
16116 15 0.30 
22609 15 0.28 
14925 15 0.25 
34063 15 0.24 
20816 15 0.21 
 5560 15 0.20 
 8748 15 0.16 
18892 14 0.52 
 9531 14 0.30 
16476 14 0.29 
20280 14 0.27 
19683 14 0.27 
 8073 14 0.24 
10303 14 0.23 
26097 14 0.22 
19648 14 0.20 
17219 14 0.20 
14693 14 0.17 
 7510 14 0.15 
 5539 14 0.12 
 3652 14 0.12 
22324 13 0.37 
10675 13 0.32 
37067 13 0.30 
20167 13 0.30 
11099 13 0.30 
11832 13 0.27 
23153 13 0.25 
 7709 13 0.25 
15349 13 0.24 
18107 13 0.23 
 4618 13 0.23 
 4900 13 0.23 
13418 13 0.21 
11019 13 0.20 
24611 13 0.20 
20293 13 0.19 
 5249 13 0.16 
19145 13 0.16 
 2598 13 0.16 
 6556 13 0.15 
15254 13 0.12 
 3390 13 0.08 
72569 12 0.50 
16235 12 0.33 
 4884 12 0.32 
63604 12 0.32 
18759 12 0.29 
 7327 12 0.28 
19206 12 0.27 
13017 12 0.27 
65102 12 0.24 
 9143 12 0.24 
 2296 12 0.24 
15779 12 0.23 
29730 12 0.22 
 1611 12 0.21 
11276 12 0.21 
 2981 12 0.20 
 1994 12 0.20 
 3297 12 0.20 
 9996 12 0.19 
 3870 12 0.19 
 3690 12 0.18 
12127 12 0.18 
 3207 12 0.18 
 7589 12 0.17 
 6852 12 0.17 
21512 12 0.16 
 1386 12 0.15 
 9601 12 0.15 
10053 12 0.14 
 7615 12 0.14 
 9200 12 0.14 
 3268 12 0.13 
27219 12 0.12 
16525 12 0.12 
 2053 12 0.12 
 5077 12 0.12 
64968 11 0.38 
28819 11 0.35 
16114 11 0.33 
16940 11 0.31 
 9088 11 0.28 
 5115 11 0.28 
20453 11 0.26 
33076 11 0.26 
12886 11 0.26 
46589 11 0.24 
10346 11 0.24 
24825 11 0.24 
13573 11 0.23 
 8053 11 0.23 
 2664 11 0.22 
 9581 11 0.21 
35949 11 0.21 
 7851 11 0.20 
 5085 11 0.20 
 2209 11 0.19 
 7802 11 0.18 
 8474 11 0.18 
17960 11 0.17 
 4062 11 0.17 
31841 11 0.16 
 7829 11 0.16 
 3112 11 0.16 
 2404 11 0.16 
15730 11 0.14 
 9595 11 0.14 
15212 11 0.14 
 3413 11 0.14 
 6877 11 0.13 
 4981 11 0.13 
17251 11 0.13 
 7966 11 0.12 
 5225 11 0.12 
12123 11 0.11 
11734 11 0.10 
 3322 11 0.08 
11841 10 0.40 
11489 10 0.36 
53090 10 0.33 
29729 10 0.32 
35859 10 0.29 
62128 10 0.29 
 7691 10 0.29 
10543 10 0.28 
 6078 10 0.26 
 5278 10 0.24 
14335 10 0.22 
 6373 10 0.22 
 4585 10 0.21 
29200 10 0.21 
 3813 10 0.20 
 7738 10 0.20 
10358 10 0.19 
15963 10 0.19 
 6669 10 0.18 
 4323 10 0.18 
 3165 10 0.18 
30816 10 0.17 
48955 10 0.17 
10140 10 0.16 
 6314 10 0.16 
20688 10 0.16 
 8290 10 0.16 
 2533 10 0.16 
10351 10 0.15 
12809 10 0.15 
16456 10 0.15 
 3633 10 0.15 
24737 10 0.15 
11236 10 0.14 
 8506 10 0.14 
12978 10 0.14 
 6570 10 0.14 
 6129 10 0.14 
21911 10 0.14 
 8424 10 0.14 
 6854 10 0.14 
 5348 10 0.13 
 3249 10 0.12 
 5776 10 0.12 
 5512 10 0.11 
 6864 10 0.11 
 2973 10 0.09 
26573  9 0.35 
28714  9 0.32 
 8108  9 0.32 
38202  9 0.31 
21760  9 0.31 
20876  9 0.31 
18070  9 0.28 
45694  9 0.26 
16644  9 0.24 
 2660  9 0.24 
45583  9 0.24 
 7281  9 0.23 
19318  9 0.22 
10389  9 0.22 
 6480  9 0.20 
 3827  9 0.20 
 4470  9 0.20 
45440  9 0.19 
 8212  9 0.19 
 2525  9 0.19 
23179  9 0.19 
18226  9 0.19 
16366  9 0.19 
 9895  9 0.19 
 6441  9 0.19 
 1768  9 0.19 
42998  9 0.18 
 6685  9 0.18 
 5437  9 0.18 
 4027  9 0.17 
21152  9 0.17 
18640  9 0.17 
 8326  9 0.17 
 8397  9 0.16 
 5446  9 0.16 
 8526  9 0.16 
 6630  9 0.16 
 6242  9 0.16 
 6599  9 0.15 
19977  9 0.15 
10911  9 0.15 
 4136  9 0.15 
 6095  9 0.15 
13970  9 0.14 
28753  9 0.14 
14202  9 0.14 
 4515  9 0.14 
 5178  9 0.13 
 1986  9 0.13 
10583  9 0.12 
 2919  9 0.12 
 4720  9 0.12 
12443  9 0.11 
 2336  9 0.11 
27725  9 0.10 
 1851  9 0.10 
 2590  9 0.08 
 5782  9 0.08 
10058  8 0.38 
23940  8 0.36 
25399  8 0.32 
16558  8 0.32 
17051  8 0.27 
 7177  8 0.27 
10607  8 0.26 
 7685  8 0.24 
10525  8 0.24 
 2743  8 0.24 
 4690  8 0.23 
10511  8 0.22 
16773  8 0.21 
 7808  8 0.21 
 6887  8 0.21 
 2343  8 0.21 
 3293  8 0.20 
 2124  8 0.20 
21028  8 0.20 
 4061  8 0.20 
 3589  8 0.20 
 3009  8 0.20 
20395  8 0.19 
 4067  8 0.19 
 3963  8 0.19 
 2686  8 0.19 
24473  8 0.18 
10483  8 0.18 
 3180  8 0.18 
56481  8 0.17 
 5533  8 0.17 
 2607  8 0.17 
22870  8 0.17 
 5831  8 0.17 
 5064  8 0.17 
 2575  8 0.16 
14121  8 0.16 
 1253  8 0.16 
57083  8 0.16 
15709  8 0.16 
 8360  8 0.16 
 1378  8 0.15 
 1530  8 0.15 
 3630  8 0.15 
26347  8 0.15 
14455  8 0.15 
 7334  8 0.15 
 2130  8 0.15 
 8487  8 0.14 
 3454  8 0.14 
19475  8 0.14 
 4273  8 0.14 
11480  8 0.14 
20295  8 0.14 
 3807  8 0.13 
 9261  8 0.13 
 4479  8 0.13 
 2789  8 0.13 
 4921  8 0.12 
 4988  8 0.12 
 4476  8 0.12 
 2726  8 0.12 
27849  8 0.11 
 3263  8 0.11 
 4269  8 0.11 
 7887  8 0.11 
18812  8 0.11 
10507  8 0.11 
14379  8 0.10 
20187  8 0.10 
 2217  8 0.10 
 8088  8 0.10 
 3172  8 0.10 
 7426  8 0.09 
 2180  8 0.09 
 4533  8 0.09 
 2276  8 0.08 
 3380  8 0.08 
 8219  8 0.06 
14720  8 0.05 
 5703  7 0.39 
 5726  7 0.37 
 6164  7 0.32 
20805  7 0.28 
 9955  7 0.27 
 6281  7 0.27 
 5121  7 0.26 
 4654  7 0.25 
 4584  7 0.23 
 9120  7 0.22 
 7628  7 0.22 
 6890  7 0.21 
74779  7 0.20 
26391  7 0.20 
17857  7 0.20 
 2458  7 0.20 
14276  7 0.19 
10262  7 0.19 
 5668  7 0.19 
21171  7 0.19 
 7277  7 0.19 
 5080  7 0.19 
 4005  7 0.19 
23448  7 0.18 
 6780  7 0.18 
19720  7 0.18 
10236  7 0.18 
12754  7 0.17 
 7248  7 0.17 
 3749  7 0.17 
 2775  7 0.17 
11682  7 0.17 
11503  7 0.16 
 2578  7 0.16 
13698  7 0.16 
 7288  7 0.16 
 6946  7 0.16 
 2428  7 0.16 
 1238  7 0.16 
 9986  7 0.16 
 6576  7 0.16 
12999  7 0.15 
 1200  7 0.15 
 6706  7 0.15 
 5622  7 0.15 
 2974  7 0.15 
13403  7 0.15 
 9869  7 0.15 
 9348  7 0.15 
 8659  7 0.15 
 7252  7 0.15 
10488  7 0.14 
 6856  7 0.14 
49782  7 0.14 
15012  7 0.14 
 7728  7 0.14 
 5580  7 0.14 
 1371  7 0.14 
11277  7 0.13 
10940  7 0.13 
 3159  7 0.13 
12344  7 0.13 
 3276  7 0.13 
 2019  7 0.13 
30862  7 0.12 
29251  7 0.12 
12193  7 0.12 
 8132  7 0.12 
 5378  7 0.12 
 2476  7 0.12 
 8131  7 0.12 
 4229  7 0.12 
44919  7 0.11 
 4546  7 0.11 
 2058  7 0.11 
 2224  7 0.11 
14229  7 0.11 
 5481  7 0.11 
17964  7 0.11 
16041  7 0.11 
 5915  7 0.11 
 3661  7 0.11 
 3640  7 0.11 
15207  7 0.10 
 6624  7 0.10 
 5600  7 0.10 
 2139  7 0.10 
 1624  7 0.10 
 6017  7 0.10 
 4943  7 0.10 
 8041  7 0.10 
20024  7 0.10 
10087  7 0.10 
 4290  7 0.10 
 7004  7 0.09 
 5074  7 0.09 
 1169  7 0.09 
 8218  7 0.09 
 3023  7 0.08 
 4059  7 0.08 
 1896  7 0.08 
 2506  7 0.08 
14257  7 0.08 
 2742  7 0.08 
 2182  7 0.08 
 3384  7 0.07 
 4170  7 0.07 
 4379  7 0.07 
 1898  7 0.07 
 6922  6 0.32 
23155  6 0.27 
12684  6 0.26 
 7579  6 0.25 
 3488  6 0.24 
 2498  6 0.24 
 5667  6 0.23 
 6426  6 0.21 
 4418  6 0.21 
 6906  6 0.20 
 3398  6 0.20 
 8772  6 0.19 
19982  6 0.19 
13582  6 0.19 
 3477  6 0.19 
14457  6 0.18 
14909  6 0.18 
12800  6 0.17 
 6659  6 0.17 
15777  6 0.17 
 6303  6 0.17 
 6109  6 0.17 
 4288  6 0.17 
 1839  6 0.17 
61312  6 0.16 
 8693  6 0.16 
 8611  6 0.16 
 5980  6 0.16 
21690  6 0.15 
23177  6 0.15 
20098  6 0.15 
10743  6 0.14 
 6214  6 0.14 
 5387  6 0.14 
 4167  6 0.14 
 5520  6 0.14 
 2040  6 0.14 
24673  6 0.14 
 4903  6 0.14 
 2812  6 0.14 
16999  6 0.13 
 7938  6 0.13 
36619  6 0.13 
24830  6 0.13 
15688  6 0.13 
 5950  6 0.13 
 3934  6 0.13 
 3560  6 0.13 
  809  6 0.13 
30376  6 0.12 
 4338  6 0.12 
 2583  6 0.12 
 8712  6 0.12 
 1991  6 0.12 
15967  6 0.12 
30112  6 0.12 
 6077  6 0.12 
 5647  6 0.12 
 4998  6 0.12 
 4467  6 0.12 
 4260  6 0.12 
 2627  6 0.11 
 2293  6 0.11 
 2076  6 0.11 
 5675  6 0.11 
 3946  6 0.11 
 3830  6 0.11 
 1414  6 0.11 
  936  6 0.11 
28343  6 0.11 
 9007  6 0.11 
 2093  6 0.11 
 3153  6 0.11 
11699  6 0.10 
 7157  6 0.10 
 2858  6 0.10 
 6388  6 0.10 
 5491  6 0.10 
  452  6 0.10 
12299  6 0.10 
 7702  6 0.10 
15799  6 0.10 
11085  6 0.10 
 9218  6 0.10 
 4808  6 0.10 
 2164  6 0.10 
 5858  6 0.10 
 3961  6 0.10 
 3182  6 0.10 
 1476  6 0.10 
18863  6 0.10 
11358  6 0.10 
 7668  6 0.10 
 3892  6 0.10 
 3334  6 0.10 
 6465  6 0.09 
 5887  6 0.09 
 4485  6 0.09 
 3590  6 0.09 
 1037  6 0.09 
 1785  6 0.09 
 1576  6 0.09 
 9912  6 0.09 
 6612  6 0.09 
 3613  6 0.09 
 2487  6 0.09 
 4817  6 0.09 
13643  6 0.09 
 3114  6 0.09 
 8417  6 0.09 
 2387  6 0.08 
 6279  6 0.08 
 4532  6 0.08 
 2926  6 0.08 
 3856  6 0.08 
14936  6 0.08 
 3016  6 0.08 
 6481  6 0.08 
 4889  6 0.08 
 2221  6 0.08 
 3888  6 0.08 
 2114  6 0.08 
 1561  6 0.07 
 2870  6 0.07 
28321  6 0.07 
 5139  6 0.07 
 4695  6 0.06 
 5842  6 0.06 
 5677  6 0.06 
 3981  6 0.06 
 3409  6 0.05 
 2740  6 0.05 
 3914  6 0.05 
 6156  6 0.05 
 2837  6 0.05 
18881  6 0.05 
 5237  5 0.33 
14012  5 0.20 
33912  5 0.19 
 6136  5 0.19 
 2333  5 0.19 
24844  5 0.19 
19140  5 0.18 
 1806  5 0.18 
54052  5 0.17 
 9173  5 0.17 
 2875  5 0.17 
21104  5 0.17 
 8854  5 0.17 
 8815  5 0.17 
 5736  5 0.17 
 3027  5 0.16 
 2454  5 0.16 
12499  5 0.16 
 9810  5 0.16 
 4681  5 0.16 
 3875  5 0.16 
14660  5 0.15 
10151  5 0.15 
 7369  5 0.14 
36731  5 0.14 
10419  5 0.14 
 2216  5 0.14 
46354  5 0.13 
 7272  5 0.13 
 5327  5 0.13 
 2399  5 0.13 
 1855  5 0.13 
79997  5 0.12 
10054  5 0.12 
 3430  5 0.12 
 2978  5 0.12 
 1920  5 0.12 
 1697  5 0.12 
10837  5 0.12 
 7834  5 0.12 
 4066  5 0.12 
 3782  5 0.12 
 1661  5 0.12 
11354  5 0.12 
 5357  5 0.12 
 3541  5 0.12 
 1141  5 0.12 
  531  5 0.12 
27708  5 0.12 
10283  5 0.12 
10101  5 0.12 
 3943  5 0.12 
 2709  5 0.12 
16024  5 0.11 
13236  5 0.11 
 6980  5 0.11 
 5917  5 0.11 
 7328  5 0.11 
 4750  5 0.11 
 3192  5 0.11 
25599  5 0.11 
21282  5 0.11 
13848  5 0.11 
 8713  5 0.11 
 5059  5 0.11 
 4594  5 0.11 
 4145  5 0.10 
10141  5 0.10 
 7172  5 0.10 
 6085  5 0.10 
 3829  5 0.10 
 3139  5 0.10 
 2459  5 0.10 
 3944  5 0.10 
26421  5 0.10 
17162  5 0.10 
10260  5 0.10 
 5793  5 0.10 
 7055  5 0.09 
 5849  5 0.09 
 1383  5 0.09 
 6920  5 0.09 
 6031  5 0.09 
 2646  5 0.09 
 4070  5 0.09 
 3260  5 0.09 
 5535  5 0.09 
 3857  5 0.09 
 5940  5 0.09 
 4299  5 0.09 
12229  5 0.09 
 3083  5 0.09 
 2787  5 0.09 
 2524  5 0.09 
 1725  5 0.09 
 5695  5 0.08 
 2907  5 0.08 
 2722  5 0.08 
 5155  5 0.08 
 4774  5 0.08 
  878  5 0.08 
 5291  5 0.08 
 4674  5 0.08 
 3179  5 0.08 
 3977  5 0.08 
 3228  5 0.08 
 1287  5 0.08 
 2016  5 0.08 
12293  5 0.08 
 3054  5 0.08 
 6341  5 0.08 
  807  5 0.07 
 7784  5 0.07 
 3860  5 0.07 
 1953  5 0.07 
20103  5 0.07 
 4901  5 0.07 
 3005  5 0.07 
 2003  5 0.07 
 5516  5 0.07 
 1838  5 0.07 
 3495  5 0.07 
 4526  5 0.07 
26110  5 0.06 
 4600  5 0.06 
 3516  5 0.06 
 3131  5 0.06 
 5240  5 0.06 
 2746  5 0.06 
 1687  5 0.06 
 2833  5 0.06 
 6609  5 0.06 
 3975  5 0.06 
 3312  5 0.06 
27496  5 0.06 
 4914  5 0.06 
 1751  5 0.06 
 5550  5 0.05 
 1912  5 0.05 
 5401  5 0.05 
 3355  5 0.05 
 1531  5 0.05 
 3232  5 0.05 
 9512  5 0.05 
 2439  5 0.04 
 1895  5 0.04 
17814  5 0.04 
 2781  5 0.04 
 2848  5 0.04 
 5191  5 0.03 
  290  4 0.36 
57036  4 0.27 
56283  4 0.25 
23200  4 0.20 
 8918  4 0.20 
 5558  4 0.20 
15150  4 0.19 
29624  4 0.18 
 5943  4 0.18 
44180  4 0.17 
 7688  4 0.17 
42264  4 0.17 
39317  4 0.17 
11233  4 0.16 
27139  4 0.15 
 5172  4 0.15 
 3301  4 0.15 
 2157  4 0.15 
  956  4 0.15 
17567  4 0.15 
15318  4 0.15 
67108  4 0.14 
29742  4 0.14 
 1650  4 0.14 
17288  4 0.14 
16556  4 0.14 
  272  4 0.14 
42797  4 0.13 
 9626  4 0.13 
 6189  4 0.13 
 2091  4 0.13 
 1521  4 0.13 
19759  4 0.13 
 4714  4 0.12 
 3072  4 0.12 
16452  4 0.12 
10602  4 0.12 
 3014  4 0.12 
 5551  4 0.12 
 5092  4 0.12 
 2508  4 0.12 
 5234  4 0.11 
 1577  4 0.11 
 1358  4 0.11 
 4493  4 0.11 
 4350  4 0.11 
 2836  4 0.11 
 1327  4 0.11 
 1894  4 0.11 
  827  4 0.11 
10037  4 0.11 
 4794  4 0.11 
 3805  4 0.11 
 2171  4 0.11 
 2071  4 0.11 
 1836  4 0.11 
 9931  4 0.10 
 6306  4 0.10 
 6027  4 0.10 
 2718  4 0.10 
 1350  4 0.10 
13614  4 0.10 
 7393  4 0.10 
37424  4 0.10 
10524  4 0.10 
 4522  4 0.10 
 1608  4 0.10 
65637  4 0.09 
 3948  4 0.09 
 2901  4 0.09 
 2842  4 0.09 
 2230  4 0.09 
 4174  4 0.09 
 3272  4 0.09 
 2402  4 0.09 
 3494  4 0.09 
 2545  4 0.09 
16666  4 0.09 
 4806  4 0.09 
 4263  4 0.09 
 2884  4 0.09 
17279  4 0.09 
 8226  4 0.09 
 5929  4 0.09 
  650  4 0.09 
 5413  4 0.08 
 3831  4 0.08 
 3825  4 0.08 
 1442  4 0.08 
 1372  4 0.08 
  515  4 0.08 
20018  4 0.08 
 9369  4 0.08 
 5881  4 0.08 
 4399  4 0.08 
 2377  4 0.08 
 2261  4 0.08 
11310  4 0.08 
10094  4 0.08 
 5093  4 0.08 
53284  4 0.08 
15302  4 0.08 
 4668  4 0.08 
 3881  4 0.08 
  526  4 0.08 
 6370  4 0.08 
 3408  4 0.08 
  728  4 0.08 
 7110  4 0.07 
 6753  4 0.07 
 3105  4 0.07 
 2672  4 0.07 
 1033  4 0.07 
 2750  4 0.07 
 2592  4 0.07 
 2310  4 0.07 
 1906  4 0.07 
  867  4 0.07 
 5650  4 0.07 
 2600  4 0.07 
45153  4 0.07 
14362  4 0.07 
 2777  4 0.07 
 2014  4 0.07 
14269  4 0.07 
14201  4 0.07 
 8228  4 0.07 
14191  4 0.07 
 3799  4 0.07 
 2450  4 0.07 
 3126  4 0.06 
 5886  4 0.06 
 3170  4 0.06 
 2688  4 0.06 
 2297  4 0.06 
 3986  4 0.06 
 3466  4 0.06 
 2468  4 0.06 
31383  4 0.06 
 7538  4 0.06 
 6661  4 0.06 
 5317  4 0.06 
 1766  4 0.06 
 2348  4 0.06 
 2345  4 0.06 
 7475  4 0.06 
 2225  4 0.06 
 5002  4 0.06 
 3181  4 0.06 
 2419  4 0.06 
 2751  4 0.06 
 3185  4 0.05 
 1939  4 0.05 
  668  4 0.05 
 4283  4 0.05 
 6019  4 0.05 
 5596  4 0.05 
 2555  4 0.05 
 2427  4 0.05 
 4911  4 0.05 
 2163  4 0.05 
 2845  4 0.05 
 1887  4 0.05 
11155  4 0.05 
 2117  4 0.05 
 4254  4 0.05 
 3950  4 0.05 
18595  4 0.05 
 5453  4 0.04 
 2197  4 0.04 
 5714  4 0.04 
 3865  4 0.04 
 2961  4 0.04 
 4133  4 0.04 
 2279  4 0.04 
 3701  4 0.04 
 2685  4 0.02 
15198  3 0.25 
  167  3 0.25 
 7779  3 0.20 
 1755  3 0.20 
 7449  3 0.19 
 3483  3 0.19 
29292  3 0.17 
16635  3 0.17 
 6061  3 0.17 
 2869  3 0.16 
29769  3 0.15 
 2302  3 0.15 
30587  3 0.14 
20520  3 0.14 
 2915  3 0.14 
 1682  3 0.14 
18375  3 0.14 
 3672  3 0.13 
 3473  3 0.13 
 3736  3 0.12 
 5719  3 0.12 
 1803  3 0.12 
54418  3 0.12 
39979  3 0.12 
17170  3 0.12 
 6232  3 0.12 
 4221  3 0.12 
 2807  3 0.12 
15288  3 0.11 
 4826  3 0.11 
 2098  3 0.11 
 1364  3 0.11 
 4189  3 0.11 
32221  3 0.10 
 5547  3 0.10 
 9044  3 0.10 
 7993  3 0.10 
 5231  3 0.10 
 2905  3 0.10 
 6199  3 0.10 
 4157  3 0.10 
 5111  3 0.09 
 2142  3 0.09 
32497  3 0.09 
28281  3 0.09 
 6344  3 0.09 
 1418  3 0.09 
34459  3 0.09 
12849  3 0.09 
  696  3 0.09 
18243  3 0.09 
 7228  3 0.09 
 6000  3 0.09 
 4215  3 0.09 
 4208  3 0.09 
 2425  3 0.09 
 6873  3 0.08 
 5421  3 0.08 
 4368  3 0.08 
 2890  3 0.08 
 2066  3 0.08 
14999  3 0.08 
11420  3 0.08 
 7746  3 0.08 
 4971  3 0.08 
13358  3 0.08 
11231  3 0.08 
 7198  3 0.08 
 5823  3 0.08 
 6331  3 0.08 
15751  3 0.08 
 9648  3 0.08 
 7362  3 0.08 
 4163  3 0.08 
 4001  3 0.08 
  428  3 0.07 
42923  3 0.07 
 5778  3 0.07 
 3388  3 0.07 
 7405  3 0.07 
 2313  3 0.07 
 1431  3 0.07 
15416  3 0.07 
 7360  3 0.07 
 6083  3 0.07 
 5777  3 0.07 
 4730  3 0.07 
 4211  3 0.07 
 2839  3 0.07 
 1619  3 0.07 
 6381  3 0.06 
 1831  3 0.06 
 2206  3 0.06 
14691  3 0.06 
 4841  3 0.06 
 2916  3 0.06 
 7151  3 0.06 
 1369  3 0.06 
 4913  3 0.06 
 2136  3 0.06 
 1776  3 0.06 
15070  3 0.06 
12275  3 0.06 
 6316  3 0.06 
 2282  3 0.06 
 1781  3 0.06 
 1752  3 0.06 
 7898  3 0.06 
 5040  3 0.06 
 4795  3 0.06 
 4575  3 0.06 
 3387  3 0.06 
 2051  3 0.06 
  967  3 0.06 
  864  3 0.06 
 5942  3 0.05 
 3399  3 0.05 
 3028  3 0.05 
 2776  3 0.05 
 2228  3 0.05 
 2165  3 0.05 
 1835  3 0.05 
17966  3 0.05 
 2882  3 0.05 
 1363  3 0.05 
18922  3 0.05 
 5427  3 0.05 
 3468  3 0.05 
 2993  3 0.05 
 1726  3 0.05 
 1403  3 0.05 
 1026  3 0.05 
 2191  3 0.05 
 1997  3 0.05 
 1959  3 0.05 
 1857  3 0.05 
 6073  3 0.05 
 2112  3 0.05 
 1605  3 0.05 
 6540  3 0.05 
 3306  3 0.05 
 1691  3 0.05 
10441  3 0.05 
 3025  3 0.05 
  993  3 0.05 
10849  3 0.05 
 4949  3 0.05 
 4182  3 0.05 
 3366  3 0.05 
 3116  3 0.05 
 3481  3 0.05 
 9191  3 0.05 
30839  3 0.05 
 5305  3 0.05 
 3605  3 0.05 
 2814  3 0.05 
 1613  3 0.05 
 5851  3 0.04 
 4099  3 0.04 
 2052  3 0.04 
 1399  3 0.04 
 4041  3 0.04 
 1734  3 0.04 
 2560  3 0.04 
 2024  3 0.04 
 2017  3 0.04 
  561  3 0.04 
 4537  3 0.04 
10857  3 0.04 
 5952  3 0.04 
 6537  3 0.04 
 5750  3 0.04 
 2237  3 0.04 
 3936  3 0.04 
 3598  3 0.04 
 2752  3 0.04 
10391  3 0.04 
 7769  3 0.04 
 3669  3 0.04 
 5707  3 0.04 
 4389  3 0.04 
 2574  3 0.04 
 2462  3 0.04 
 2316  3 0.04 
 1745  3 0.04 
 4992  3 0.04 
 3899  3 0.04 
 3017  3 0.04 
 4052  3 0.04 
 1774  3 0.04 
 1623  3 0.04 
 2931  3 0.04 
12550  3 0.03 
 3138  3 0.03 
  621  3 0.03 
 3600  3 0.03 
12740  3 0.03 
 1020  3 0.03 
 4076  3 0.03 
 7479  3 0.03 
  472  2 0.22 
 3582  2 0.17 
  562  2 0.17 
  326  2 0.17 
 6827  2 0.15 
 6526  2 0.13 
  651  2 0.13 
 5307  2 0.12 
 1353  2 0.12 
  208  2 0.12 
 1495  2 0.12 
13276  2 0.11 
 4375  2 0.10 
 4218  2 0.09 
 3329  2 0.09 
25532  2 0.09 
 9739  2 0.09 
 2874  2 0.09 
 2111  2 0.09 
 1388  2 0.09 
11368  2 0.08 
 3772  2 0.08 
 1396  2 0.08 
 1780  2 0.08 
 8643  2 0.08 
 6794  2 0.08 
14706  2 0.07 
 5944  2 0.07 
 5611  2 0.07 
 3376  2 0.07 
 2443  2 0.07 
  775  2 0.07 
 6021  2 0.07 
 2554  2 0.07 
18904  2 0.07 
 1493  2 0.07 
 1384  2 0.07 
 8823  2 0.07 
 8400  2 0.07 
 5292  2 0.07 
 2810  2 0.07 
 1223  2 0.07 
  529  2 0.07 
20691  2 0.06 
 3033  2 0.06 
 2982  2 0.06 
 1996  2 0.06 
 1850  2 0.06 
 6018  2 0.06 
 5890  2 0.06 
 3937  2 0.06 
 1568  2 0.06 
 1199  2 0.06 
 1107  2 0.06 
  875  2 0.06 
 8316  2 0.06 
20524  2 0.06 
16009  2 0.06 
 6093  2 0.06 
 5841  2 0.06 
 1209  2 0.06 
20745  2 0.06 
 7293  2 0.06 
 7043  2 0.06 
 5430  2 0.06 
 5122  2 0.06 
 4135  2 0.06 
 3788  2 0.06 
 3032  2 0.06 
 2784  2 0.06 
 2350  2 0.06 
 1660  2 0.06 
  802  2 0.06 
19243  2 0.06 
 3407  2 0.06 
 3158  2 0.06 
 1657  2 0.06 
  553  2 0.06 
19793  2 0.05 
 4818  2 0.05 
 3670  2 0.05 
 2463  2 0.05 
 1733  2 0.05 
  587  2 0.05 
16924  2 0.05 
 5477  2 0.05 
 2287  2 0.05 
 2185  2 0.05 
 1105  2 0.05 
  832  2 0.05 
11151  2 0.05 
 7381  2 0.05 
 7357  2 0.05 
 4542  2 0.05 
 2793  2 0.05 
 2042  2 0.05 
 1829  2 0.05 
 1499  2 0.05 
 1462  2 0.05 
  890  2 0.05 
 7729  2 0.05 
 2631  2 0.05 
 4830  2 0.05 
 4289  2 0.05 
 2358  2 0.05 
 2179  2 0.05 
 1482  2 0.05 
 1101  2 0.05 
 5629  2 0.05 
 4461  2 0.05 
 1621  2 0.05 
31227  2 0.05 
 6741  2 0.05 
 5216  2 0.05 
 3698  2 0.05 
 3491  2 0.05 
 2470  2 0.05 
 1636  2 0.05 
 1570  2 0.05 
 1129  2 0.05 
 1074  2 0.05 
 5235  2 0.04 
 2911  2 0.04 
 2523  2 0.04 
 1783  2 0.04 
11705  2 0.04 
 6176  2 0.04 
 4958  2 0.04 
 4297  2 0.04 
 3729  2 0.04 
 3527  2 0.04 
 3140  2 0.04 
 1842  2 0.04 
 1667  2 0.04 
 1458  2 0.04 
13405  2 0.04 
 6974  2 0.04 
 6463  2 0.04 
 2638  2 0.04 
 2318  2 0.04 
 1663  2 0.04 
 1464  2 0.04 
 1079  2 0.04 
  656  2 0.04 
 6052  2 0.04 
 4743  2 0.04 
 4148  2 0.04 
 3644  2 0.04 
 3296  2 0.04 
  685  2 0.04 
  254  2 0.04 
 4611  2 0.04 
 4080  2 0.04 
 3597  2 0.04 
 2706  2 0.04 
 2522  2 0.04 
 1307  2 0.04 
17860  2 0.04 
 6349  2 0.04 
 5069  2 0.04 
 4164  2 0.04 
 3978  2 0.04 
 3876  2 0.04 
 3518  2 0.04 
 2453  2 0.04 
 1732  2 0.04 
 4308  2 0.04 
 3168  2 0.04 
  761  2 0.04 
21787  2 0.04 
12255  2 0.04 
 7428  2 0.04 
 6177  2 0.04 
 3591  2 0.04 
 2729  2 0.04 
 1955  2 0.04 
 1816  2 0.04 
 1367  2 0.04 
 9541  2 0.04 
 2304  2 0.04 
 1963  2 0.04 
 1273  2 0.04 
  991  2 0.04 
 5755  2 0.04 
 2801  2 0.04 
 2226  2 0.04 
 1787  2 0.04 
 1523  2 0.04 
 3880  2 0.04 
 2372  2 0.04 
 2027  2 0.04 
 1933  2 0.04 
 1302  2 0.04 
 1047  2 0.04 
 2820  2 0.04 
 2732  2 0.04 
 2386  2 0.04 
 1615  2 0.04 
 7736  2 0.04 
 5913  2 0.04 
 4498  2 0.04 
 3909  2 0.04 
 6787  2 0.03 
 9805  2 0.03 
 3724  2 0.03 
 2248  2 0.03 
 1060  2 0.03 
 2369  2 0.03 
 2153  2 0.03 
 5297  2 0.03 
 5222  2 0.03 
 2967  2 0.03 
 2924  2 0.03 
 4935  2 0.03 
 2887  2 0.03 
 1762  2 0.03 
12685  2 0.03 
 2534  2 0.03 
 2011  2 0.03 
 5162  2 0.03 
 4507  2 0.03 
 3842  2 0.03 
 5975  2 0.03 
 2152  2 0.03 
 1845  2 0.03 
 3693  2 0.03 
 3303  2 0.03 
 2713  2 0.03 
 2009  2 0.03 
 2354  2 0.03 
13844  2 0.03 
 1106  2 0.03 
 2521  2 0.03 
 1410  2 0.03 
 2085  2 0.03 
 2934  2 0.03 
 2144  2 0.03 
 5456  2 0.03 
 2306  2 0.03 
 1840  2 0.03 
 1802  2 0.03 
  710  2 0.03 
 3835  2 0.02 
 3357  2 0.02 
 3764  2 0.02 
 1234  2 0.02 
 1852  2 0.02 
 2985  2 0.02 
  320  2 0.02 
 3193  2 0.02 
 1936  2 0.02 
 1809  2 0.02 
10108  1 1.00 
  135  1 0.50 
13497  1 0.25 
  812  1 0.25 
   58  1 0.25 
  579  1 0.20 
10385  1 0.14 
  364  1 0.14 
 2151  1 0.12 
  163  1 0.11 
  700  1 0.10 
  352  1 0.09 
  222  1 0.09 
  791  1 0.08 
  752  1 0.08 
  895  1 0.08 
  808  1 0.08 
 4085  1 0.07 
 1587  1 0.07 
 1160  1 0.07 
  601  1 0.07 
  540  1 0.07 
 1013  1 0.06 
  575  1 0.06 
 2243  1 0.06 
 8817  1 0.06 
 4482  1 0.06 
 2315  1 0.06 
 1263  1 0.06 
 1115  1 0.06 
  913  1 0.06 
  892  1 0.06 
 5936  1 0.05 
 3720  1 0.05 
 1170  1 0.05 
  158  1 0.05 
 1527  1 0.05 
 3310  1 0.05 
 1987  1 0.05 
 1306  1 0.05 
 1145  1 0.05 
  996  1 0.05 
  281  1 0.05 
18181  1 0.05 
 4632  1 0.05 
 4100  1 0.04 
 3707  1 0.04 
 2815  1 0.04 
 2591  1 0.04 
 1193  1 0.04 
  929  1 0.04 
  653  1 0.04 
32814  1 0.04 
11852  1 0.04 
 2963  1 0.04 
 1609  1 0.04 
 1601  1 0.04 
 1158  1 0.04 
 8895  1 0.04 
 3029  1 0.04 
 2841  1 0.04 
  905  1 0.04 
 3036  1 0.04 
 2478  1 0.04 
 1552  1 0.04 
 5506  1 0.04 
 3359  1 0.04 
 3086  1 0.04 
 1590  1 0.04 
 1164  1 0.04 
 1103  1 0.04 
 1027  1 0.04 
  954  1 0.04 
  833  1 0.04 
16592  1 0.03 
 3763  1 0.03 
 3425  1 0.03 
 2448  1 0.03 
 2081  1 0.03 
 1446  1 0.03 
 9033  1 0.03 
 4090  1 0.03 
 1723  1 0.03 
 1133  1 0.03 
49699  1 0.03 
14893  1 0.03 
 8059  1 0.03 
 3895  1 0.03 
 3250  1 0.03 
 2430  1 0.03 
 1753  1 0.03 
 1604  1 0.03 
  897  1 0.03 
 6655  1 0.03 
 2957  1 0.03 
 2203  1 0.03 
 1485  1 0.03 
27225  1 0.03 
21122  1 0.03 
10293  1 0.03 
 6025  1 0.03 
 4358  1 0.03 
 4287  1 0.03 
 2804  1 0.03 
 2609  1 0.03 
 2121  1 0.03 
20162  1 0.03 
 7588  1 0.03 
 5293  1 0.03 
 3974  1 0.03 
 2094  1 0.03 
 1270  1 0.03 
  720  1 0.03 
20762  1 0.03 
 5977  1 0.03 
 3469  1 0.03 
 1810  1 0.03 
 1518  1 0.03 
 1365  1 0.03 
 1336  1 0.03 
 1183  1 0.03 
 3533  1 0.03 
 3500  1 0.03 
 2999  1 0.03 
 1312  1 0.03 
 5390  1 0.03 
 2909  1 0.03 
 1677  1 0.03 
 1120  1 0.03 
15046  1 0.03 
 3485  1 0.03 
 3059  1 0.03 
 1824  1 0.03 
 5976  1 0.03 
 2829  1 0.03 
 2088  1 0.03 
 5574  1 0.02 
 5313  1 0.02 
 3910  1 0.02 
 3279  1 0.02 
 2684  1 0.02 
 2541  1 0.02 
 1834  1 0.02 
 1742  1 0.02 
  981  1 0.02 
42790  1 0.02 
16835  1 0.02 
 6422  1 0.02 
 4104  1 0.02 
 3002  1 0.02 
 2900  1 0.02 
26821  1 0.02 
 7596  1 0.02 
 4733  1 0.02 
 1058  1 0.02 
 1029  1 0.02 
  819  1 0.02 
 5325  1 0.02 
 4417  1 0.02 
 2511  1 0.02 
 1339  1 0.02 
  703  1 0.02 
 7635  1 0.02 
 4078  1 0.02 
 2689  1 0.02 
 1581  1 0.02 
54432  1 0.02 
 8930  1 0.02 
 5215  1 0.02 
 3786  1 0.02 
 2471  1 0.02 
 1929  1 0.02 
 1575  1 0.02 
 2853  1 0.02 
 2500  1 0.02 
 4576  1 0.02 
 3985  1 0.02 
 2970  1 0.02 
 2490  1 0.02 
 2264  1 0.02 
 1052  1 0.02 
  608  1 0.02 
 4207  1 0.02 
 4204  1 0.02 
 3841  1 0.02 
 3318  1 0.02 
 2822  1 0.02 
 2510  1 0.02 
 2413  1 0.02 
 2263  1 0.02 
 1497  1 0.02 
 1389  1 0.02 
76818  1 0.02 
 3680  1 0.02 
 2946  1 0.02 
 1737  1 0.02 
  946  1 0.02 
 2145  1 0.02 
 2086  1 0.02 
 4782  1 0.02 
 2338  1 0.02 
 2007  1 0.02 
 1899  1 0.02 
 1275  1 0.02 
 4717  1 0.02 
 2473  1 0.02 
 1533  1 0.02 
 1425  1 0.02 
  933  1 0.02 
 2665  1 0.02 
 1698  1 0.02 
 1448  1 0.02 
 5247  1 0.02 
 3774  1 0.02 
 3459  1 0.02 
 1588  1 0.02 
  846  1 0.02 
 6119  1 0.02 
 2020  1 0.02 
 1861  1 0.02 
 1338  1 0.02 
 2635  1 0.02 
  938  1 0.02 
  473  1 0.02 
 9356  1 0.02 
 2309  1 0.02 
 2222  1 0.02 
 7616  1 0.02 
 3872  1 0.02 
 5474  1 0.02 
 2795  1 0.02 
 2492  1 0.02 
 2092  1 0.02 
 1573  1 0.02 
 4516  1 0.02 
 2601  1 0.02 
 3992  1 0.02 
 3281  1 0.02 
 2757  1 0.02 
 5051  1 0.01 
 1711  1 0.01 
 2119  1 0.01 
 2031  1 0.01 
 4976  1 0.01 
 4875  1 0.01 
 1666  1 0.01 
 1286  1 0.01 
 5042  1 0.01 
 2626  1 0.01 
12746  1 0.01 
 3615  1 0.01 
 1849  1 0.01 
 1045  1 0.01 
 1297  1 0.01 
 3638  1 0.01 
 1412  1 0.01 
 9659  1 0.01 
 2381  1 0.01 
 1487  1 0.01 
 1633  1 0.01 
 1913  1 0.01 
 2659  1 0.01 
 2811  1 0.01 
 2808  1 0.01 
 1674  1 0.01 
 2928  1 0.01 


==> MRTs/tab3b.txt <==
Title: Searching for Binary Asteroids in Pan-STARRS1 Archival Images
Authors: Ou J., Baranec C., Bus S.J.
Table: Cross-track Profile Binary Asteroid Candidates at 95% Quantile Threshold
================================================================================
Byte-by-byte Description of file: tab3b.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  5 I5     ---     Name   IAU MPC identifier
   7-  8 I2     ---     Hits   Number of anomalous measurements
  10- 13 F4.2   ---     Ratio  Ratio of anomalous measurements to images examined
--------------------------------------------------------------------------------
16870 16 0.21 
21498 16 0.05 
68299 15 0.38 
36408 15 0.25 
 9934 13 0.27 
14480 13 0.20 
27117 13 0.19 
29797 13 0.15 
12644 12 0.20 
12507 12 0.14 
41442 11 0.17 
15750 11 0.15 
 7510 11 0.12 
72569 10 0.42 
20167 10 0.23 
27278 10 0.22 
17382 10 0.22 
18082 10 0.20 
23153 10 0.19 
 8724 10 0.16 
26097 10 0.16 
 7726 10 0.16 
29909 10 0.15 
42534 10 0.12 
16581 10 0.12 
20728  9 0.20 
60309  9 0.20 
 9157  9 0.19 
59490  9 0.18 
20280  9 0.17 
 5948  9 0.16 
10303  9 0.15 
11019  9 0.14 
18517  9 0.13 
 1957  9 0.13 
 6401  9 0.12 
10053  9 0.11 
 7615  9 0.10 
 5077  9 0.09 
18892  8 0.30 
35859  8 0.24 
 6845  8 0.21 
18759  8 0.20 
19206  8 0.18 
 1768  8 0.17 
15349  8 0.15 
 4900  8 0.14 
12336  8 0.14 
 4062  8 0.13 
 3870  8 0.12 
26828  8 0.12 
 3690  8 0.12 
30824  8 0.12 
13110  8 0.12 
11023  8 0.12 
 4279  8 0.11 
56116  8 0.10 
19145  8 0.10 
 1386  8 0.10 
 6877  8 0.09 
11489  7 0.25 
20876  7 0.24 
17051  7 0.23 
29729  7 0.23 
 9088  7 0.18 
 5115  7 0.18 
37067  7 0.16 
13698  7 0.16 
 4470  7 0.15 
55519  7 0.15 
16476  7 0.14 
35627  7 0.14 
16116  7 0.14 
49782  7 0.14 
 9581  7 0.13 
 7851  7 0.13 
29730  7 0.13 
 8073  7 0.12 
14925  7 0.11 
 8290  7 0.11 
 9996  7 0.11 
24611  7 0.11 
12127  7 0.10 
 2404  7 0.10 
11236  7 0.10 
26287  7 0.10 
 5348  7 0.09 
 3413  7 0.09 
 6556  7 0.08 
 3146  7 0.08 
19612  7 0.08 
 7497  7 0.08 
 6864  7 0.08 
27219  7 0.07 
 2973  7 0.06 
26573  6 0.23 
 8108  6 0.21 
64968  6 0.21 
28819  6 0.19 
16114  6 0.18 
10262  6 0.17 
 8693  6 0.16 
63604  6 0.16 
21313  6 0.16 
 5278  6 0.15 
 3009  6 0.15 
 4067  6 0.14 
 3827  6 0.13 
 9531  6 0.13 
13573  6 0.13 
 2974  6 0.13 
 2525  6 0.13 
23179  6 0.12 
11832  6 0.12 
65102  6 0.12 
40717  6 0.12 
15012  6 0.12 
 1371  6 0.12 
35949  6 0.11 
 4027  6 0.11 
22609  6 0.11 
18640  6 0.11 
 3630  6 0.11 
18107  6 0.11 
 3165  6 0.11 
 5960  6 0.10 
30816  6 0.10 
19977  6 0.10 
 7802  6 0.10 
 4136  6 0.10 
 2981  6 0.10 
 5858  6 0.10 
 4988  6 0.09 
 1624  6 0.09 
 6017  6 0.09 
20293  6 0.09 
 4943  6 0.09 
17219  6 0.08 
 8506  6 0.08 
12978  6 0.08 
10583  6 0.08 
 6129  6 0.08 
 6854  6 0.08 
21512  6 0.08 
 9595  6 0.08 
 5560  6 0.08 
 5512  6 0.07 
 8748  6 0.06 
16525  6 0.06 
11734  6 0.06 
 3390  6 0.04 
25399  5 0.20 
11841  5 0.20 
 2333  5 0.19 
28714  5 0.18 
38202  5 0.17 
10607  5 0.16 
 8772  5 0.16 
 7628  5 0.16 
 7685  5 0.15 
16235  5 0.14 
 6109  5 0.14 
 4288  5 0.14 
61312  5 0.14 
 5080  5 0.14 
 4884  5 0.14 
 2660  5 0.14 
22518  5 0.13 
 7808  5 0.13 
 2124  5 0.12 
23177  5 0.12 
20453  5 0.12 
33076  5 0.12 
12886  5 0.12 
11099  5 0.12 
 7327  5 0.12 
24673  5 0.11 
10346  5 0.11 
 5533  5 0.11 
 2607  5 0.11 
45440  5 0.11 
  809  5 0.11 
22870  5 0.10 
18226  5 0.10 
16366  5 0.10 
 8053  5 0.10 
42998  5 0.10 
14121  5 0.10 
 9143  5 0.10 
 3829  5 0.10 
 2296  5 0.10 
 7738  5 0.10 
 5580  5 0.10 
26421  5 0.10 
10940  5 0.10 
 5647  5 0.10 
 1378  5 0.10 
15779  5 0.09 
10358  5 0.09 
22978  5 0.09 
 5675  5 0.09 
  936  5 0.09 
29251  5 0.09 
 5446  5 0.09 
11276  5 0.09 
 4273  5 0.09 
  452  5 0.08 
10911  5 0.08 
 1994  5 0.08 
13418  5 0.08 
 6314  5 0.08 
 4546  5 0.08 
 3179  5 0.08 
34063  5 0.08 
20688  5 0.08 
 6095  5 0.08 
 2224  5 0.08 
 1476  5 0.08 
17960  5 0.08 
28753  5 0.08 
 9912  5 0.08 
 4515  5 0.08 
 3661  5 0.08 
 5600  5 0.07 
24737  5 0.07 
 5178  5 0.07 
20816  5 0.07 
19648  5 0.07 
 6570  5 0.07 
 8424  5 0.07 
 2919  5 0.07 
15730  5 0.07 
15212  5 0.06 
 5249  5 0.06 
 8218  5 0.06 
 4981  5 0.06 
17251  5 0.06 
12123  5 0.05 
 4170  5 0.05 
15254  5 0.05 
 5539  5 0.04 
 6922  4 0.21 
10058  4 0.19 
23940  4 0.18 
 7688  4 0.17 
20805  4 0.16 
16558  4 0.16 
14012  4 0.16 
27139  4 0.15 
 9955  4 0.15 
 6281  4 0.15 
24844  4 0.15 
 4654  4 0.14 
21104  4 0.13 
 7177  4 0.13 
 6906  4 0.13 
 2454  4 0.13 
18070  4 0.12 
13582  4 0.12 
 3875  4 0.12 
14457  4 0.12 
45694  4 0.12 
14909  4 0.12 
10525  4 0.12 
10151  4 0.12 
 2743  4 0.12 
74779  4 0.11 
62128  4 0.11 
22324  4 0.11 
15777  4 0.11 
10543  4 0.11 
 7369  4 0.11 
 4350  4 0.11 
36731  4 0.11 
 4005  4 0.11 
45583  4 0.11 
 7281  4 0.10 
 6887  4 0.10 
19318  4 0.10 
21028  4 0.10 
 3749  4 0.10 
 3589  4 0.10 
11682  4 0.10 
 5387  4 0.10 
27708  4 0.09 
 4903  4 0.09 
46589  4 0.09 
13017  4 0.09 
 9986  4 0.09 
 6576  4 0.09 
 3180  4 0.09 
16999  4 0.09 
12999  4 0.09 
 6373  4 0.09 
24830  4 0.09 
13848  4 0.09 
 5622  4 0.09 
30376  4 0.08 
29200  4 0.08 
 9869  4 0.08 
 7252  4 0.08 
 5064  4 0.08 
 3813  4 0.08 
 7172  4 0.08 
57083  4 0.08 
53284  4 0.08 
15967  4 0.08 
 8360  4 0.08 
 3881  4 0.08 
19683  4 0.08 
 7709  4 0.08 
 5793  4 0.08 
 4260  4 0.08 
 3159  4 0.08 
12344  4 0.08 
15963  4 0.07 
 8326  4 0.07 
 2646  4 0.07 
28343  4 0.07 
 7334  4 0.07 
 3276  4 0.07 
 3260  4 0.07 
 4618  4 0.07 
 3454  4 0.07 
 1611  4 0.07 
 6669  4 0.07 
 4323  4 0.07 
 7157  4 0.07 
 6630  4 0.07 
 6242  4 0.07 
 4639  4 0.07 
 2209  4 0.07 
 6388  4 0.07 
 5491  4 0.07 
 4229  4 0.07 
 2722  4 0.07 
48955  4 0.07 
 7702  4 0.07 
 4774  4 0.07 
15799  4 0.07 
 3799  4 0.07 
 9261  4 0.06 
 8474  4 0.06 
 2789  4 0.06 
 3892  4 0.06 
 3054  4 0.06 
16041  4 0.06 
13970  4 0.06 
14202  4 0.06 
12809  4 0.06 
 6341  4 0.06 
 5915  4 0.06 
 3640  4 0.06 
 3613  4 0.06 
15207  4 0.06 
 3633  4 0.06 
  807  4 0.06 
 4476  4 0.06 
 3114  4 0.06 
 1986  4 0.06 
 3535  4 0.06 
 6852  4 0.06 
 4532  4 0.05 
21911  4 0.05 
18812  4 0.05 
 7004  4 0.05 
26110  4 0.05 
 2221  4 0.05 
20187  4 0.05 
 2217  4 0.05 
14693  4 0.05 
 3249  4 0.05 
 3023  4 0.05 
12443  4 0.05 
 5776  4 0.05 
 2870  4 0.05 
 2180  4 0.05 
 4533  4 0.05 
 2506  4 0.05 
27725  4 0.04 
 2742  4 0.04 
 3268  4 0.04 
 7966  4 0.04 
 3380  4 0.04 
 1898  4 0.04 
 3981  4 0.04 
 3914  4 0.03 
 2781  4 0.03 
14720  4 0.02 
  290  3 0.27 
  167  3 0.25 
 5237  3 0.20 
 5703  3 0.17 
 5726  3 0.16 
 8918  3 0.15 
 1682  3 0.14 
29624  3 0.14 
 6164  3 0.14 
44180  3 0.13 
39317  3 0.12 
 3736  3 0.12 
 2498  3 0.12 
 1803  3 0.12 
 6232  3 0.12 
 2157  3 0.12 
15318  3 0.11 
 5121  3 0.11 
21760  3 0.10 
 2875  3 0.10 
53090  3 0.10 
 8854  3 0.10 
 8815  3 0.10 
 5736  3 0.10 
 3027  3 0.10 
12499  3 0.09 
 3072  3 0.09 
10602  3 0.09 
 6890  3 0.09 
 5551  3 0.09 
 5092  3 0.09 
26391  3 0.09 
16940  3 0.09 
12800  3 0.09 
 4690  3 0.09 
 2458  3 0.09 
 1577  3 0.09 
 5668  3 0.08 
21171  3 0.08 
10511  3 0.08 
10419  3 0.08 
 7277  3 0.08 
 8611  3 0.08 
 2071  3 0.08 
46354  3 0.08 
 6078  3 0.08 
10675  3 0.08 
10389  3 0.08 
10054  3 0.08 
 1920  3 0.08 
 7248  3 0.07 
 4066  3 0.07 
 2775  3 0.07 
20395  3 0.07 
 6214  3 0.07 
 5778  3 0.07 
 4167  3 0.07 
11503  3 0.07 
10283  3 0.07 
 3963  3 0.07 
 2709  3 0.07 
 2578  3 0.07 
24473  3 0.07 
16024  3 0.07 
13236  3 0.07 
 6946  3 0.07 
 6480  3 0.07 
 4750  3 0.07 
56481  3 0.07 
24825  3 0.07 
14335  3 0.07 
 7938  3 0.07 
 2839  3 0.07 
15688  3 0.06 
 8713  3 0.06 
 5059  3 0.06 
 4585  3 0.06 
 3934  3 0.06 
 3560  3 0.06 
 9895  3 0.06 
 8712  3 0.06 
 2575  3 0.06 
 6085  3 0.06 
 1991  3 0.06 
 4668  3 0.06 
 3944  3 0.06 
 2664  3 0.06 
17162  3 0.06 
11277  3 0.06 
 6077  3 0.06 
 4998  3 0.06 
 5849  3 0.06 
 2293  3 0.06 
 2076  3 0.06 
 1530  3 0.06 
21152  3 0.06 
 6753  3 0.06 
 6031  3 0.06 
16182  3 0.05 
14455  3 0.05 
 4070  3 0.05 
 2672  3 0.05 
30862  3 0.05 
12193  3 0.05 
 8397  3 0.05 
 2592  3 0.05 
 2310  3 0.05 
 2093  3 0.05 
19475  3 0.05 
 8132  3 0.05 
 5378  3 0.05 
12229  3 0.05 
 8131  3 0.05 
 1959  3 0.05 
 1725  3 0.05 
 6073  3 0.05 
 2907  3 0.05 
12299  3 0.05 
  878  3 0.05 
44919  3 0.05 
 5291  3 0.05 
 4808  3 0.05 
 3807  3 0.05 
 2058  3 0.05 
 3182  3 0.05 
18863  3 0.05 
11358  3 0.05 
 7668  3 0.05 
 5481  3 0.05 
12293  3 0.05 
 4485  3 0.05 
 3986  3 0.05 
 3481  3 0.05 
 1037  3 0.05 
31383  3 0.05 
17964  3 0.05 
 1576  3 0.05 
31841  3 0.04 
16456  3 0.04 
25871  3 0.04 
 7829  3 0.04 
 7784  3 0.04 
 2024  3 0.04 
 1953  3 0.04 
 3263  3 0.04 
 5002  3 0.04 
 4269  3 0.04 
 2419  3 0.04 
 2387  3 0.04 
10087  3 0.04 
 5516  3 0.04 
 2751  3 0.04 
 6279  3 0.04 
 4290  3 0.04 
 7887  3 0.04 
 3016  3 0.04 
10507  3 0.04 
 6481  3 0.04 
 6019  3 0.04 
 5074  3 0.04 
 4526  3 0.04 
 3516  3 0.04 
 3888  3 0.04 
11155  3 0.04 
 8088  3 0.04 
 5240  3 0.04 
 1687  3 0.04 
 3172  3 0.04 
 3975  3 0.04 
 4914  3 0.03 
  621  3 0.03 
14257  3 0.03 
 5139  3 0.03 
 1751  3 0.03 
 1851  3 0.03 
 1912  3 0.03 
 2961  3 0.03 
 2053  3 0.03 
 1531  3 0.03 
 2590  3 0.03 
 4742  3 0.03 
 3652  3 0.03 
 8219  3 0.02 
  472  2 0.22 
15198  2 0.17 
57036  2 0.13 
 1755  2 0.13 
  208  2 0.12 
 6061  2 0.11 
 2869  2 0.11 
29769  2 0.10 
23200  2 0.10 
 5558  2 0.10 
15150  2 0.10 
 4375  2 0.10 
23155  2 0.09 
18375  2 0.09 
 5943  2 0.09 
 3329  2 0.09 
12684  2 0.09 
 9739  2 0.09 
 1396  2 0.08 
11233  2 0.08 
33912  2 0.08 
17170  2 0.08 
 6794  2 0.08 
 6136  2 0.08 
 2807  2 0.08 
15288  2 0.07 
 3376  2 0.07 
 2098  2 0.07 
67108  2 0.07 
19140  2 0.07 
54052  2 0.07 
16556  2 0.07 
 9626  2 0.07 
 7993  2 0.07 
 4584  2 0.06 
 2982  2 0.06 
19982  2 0.06 
 3937  2 0.06 
16452  2 0.06 
14660  2 0.06 
 1418  2 0.06 
20524  2 0.06 
  696  2 0.06 
17857  2 0.06 
 7691  2 0.06 
 7228  2 0.06 
 6659  2 0.06 
 5234  2 0.06 
 4215  2 0.06 
 3032  2 0.06 
 2425  2 0.06 
 2350  2 0.06 
14276  2 0.06 
 5421  2 0.06 
 1839  2 0.06 
 1327  2 0.06 
  553  2 0.06 
16644  2 0.05 
14999  2 0.05 
 4971  2 0.05 
 2216  2 0.05 
16773  2 0.05 
 7198  2 0.05 
 5980  2 0.05 
 2287  2 0.05 
 1836  2 0.05 
23448  2 0.05 
21690  2 0.05 
11151  2 0.05 
 7381  2 0.05 
 6780  2 0.05 
 6331  2 0.05 
 6027  2 0.05 
 2718  2 0.05 
 2399  2 0.05 
 2343  2 0.05 
79997  2 0.05 
19720  2 0.05 
13614  2 0.05 
 9648  2 0.05 
 7393  2 0.05 
 4163  2 0.05 
 3430  2 0.05 
 3293  2 0.05 
 2978  2 0.05 
 1697  2 0.05 
 1462  2 0.05 
10524  2 0.05 
 7834  2 0.05 
 7729  2 0.05 
 4522  2 0.05 
 4061  2 0.05 
 3782  2 0.05 
 1661  2 0.05 
 3541  2 0.05 
  531  2 0.05 
 5520  2 0.05 
 3943  2 0.05 
 2901  2 0.05 
 2040  2 0.05 
 7288  2 0.05 
 5917  2 0.05 
 4174  2 0.05 
 3272  2 0.05 
 2812  2 0.05 
 2402  2 0.05 
 2313  2 0.05 
 1238  2 0.05 
15416  2 0.04 
10483  2 0.04 
 5235  2 0.04 
 3192  2 0.04 
11705  2 0.04 
 5777  2 0.04 
 4806  2 0.04 
 4730  2 0.04 
 4263  2 0.04 
 4211  2 0.04 
 2884  2 0.04 
 1842  2 0.04 
 1200  2 0.04 
21282  2 0.04 
 8226  2 0.04 
 6706  2 0.04 
 5950  2 0.04 
 5929  2 0.04 
 2638  2 0.04 
  656  2 0.04 
 9348  2 0.04 
 4145  2 0.04 
  685  2 0.04 
  515  2 0.04 
  254  2 0.04 
 4399  2 0.04 
 2706  2 0.04 
 2261  2 0.04 
17860  2 0.04 
11310  2 0.04 
10488  2 0.04 
10094  2 0.04 
 6685  2 0.04 
 5093  2 0.04 
 3978  2 0.04 
 2459  2 0.04 
 1369  2 0.04 
 1253  2 0.04 
 7728  2 0.04 
  526  2 0.04 
15070  2 0.04 
12275  2 0.04 
 6370  2 0.04 
 6177  2 0.04 
 4467  2 0.04 
 2729  2 0.04 
 2282  2 0.04 
 1273  2 0.04 
 6920  2 0.04 
 2801  2 0.04 
 1414  2 0.04 
  864  2 0.04 
 5085  2 0.04 
 3399  2 0.04 
 2776  2 0.04 
 2228  2 0.04 
 2130  2 0.04 
 2027  2 0.04 
 1033  2 0.04 
17966  2 0.04 
 8487  2 0.04 
 5535  2 0.04 
 2882  2 0.04 
 2732  2 0.04 
 8526  2 0.04 
 5940  2 0.04 
 5913  2 0.04 
 5650  2 0.04 
 4299  2 0.04 
 3909  2 0.04 
 2600  2 0.04 
 2476  2 0.04 
 1403  2 0.04 
14362  2 0.03 
 2524  2 0.03 
 1857  2 0.03 
 9805  2 0.03 
 6599  2 0.03 
 5695  2 0.03 
 1060  2 0.03 
14191  2 0.03 
 5155  2 0.03 
 2112  2 0.03 
 1605  2 0.03 
11085  2 0.03 
10140  2 0.03 
 6540  2 0.03 
 4674  2 0.03 
 3297  2 0.03 
 4935  2 0.03 
 4479  2 0.03 
 3977  2 0.03 
 3961  2 0.03 
 3228  2 0.03 
 1762  2 0.03 
14229  2 0.03 
12685  2 0.03 
 4949  2 0.03 
 3366  2 0.03 
 6465  2 0.03 
 5887  2 0.03 
 4921  2 0.03 
 3842  2 0.03 
 3590  2 0.03 
 2533  2 0.03 
10351  2 0.03 
 5317  2 0.03 
 2152  2 0.03 
 1785  2 0.03 
 1766  2 0.03 
 6612  2 0.03 
 5305  2 0.03 
 2348  2 0.03 
 2345  2 0.03 
 7475  2 0.03 
 6624  2 0.03 
 5851  2 0.03 
 4817  2 0.03 
 3207  2 0.03 
 2726  2 0.03 
 3860  2 0.03 
20103  2 0.03 
 8041  2 0.03 
 7589  2 0.03 
 4901  2 0.03 
 4537  2 0.03 
 3005  2 0.03 
 2003  2 0.03 
 1838  2 0.03 
 6537  2 0.03 
 3856  2 0.03 
 1939  2 0.03 
  668  2 0.03 
14936  2 0.03 
 4283  2 0.03 
 3936  2 0.03 
10391  2 0.03 
 5456  2 0.03 
 3669  2 0.03 
 4889  2 0.03 
 2462  2 0.03 
 2163  2 0.03 
 1169  2 0.03 
 2114  2 0.02 
 2746  2 0.02 
 9601  2 0.02 
 2833  2 0.02 
 2117  2 0.02 
 1623  2 0.02 
 2598  2 0.02 
18595  2 0.02 
 3312  2 0.02 
 2931  2 0.02 
 1896  2 0.02 
 1852  2 0.02 
28321  2 0.02 
 9200  2 0.02 
 5225  2 0.02 
 2182  2 0.02 
 5550  2 0.02 
 2197  2 0.02 
 3384  2 0.02 
 3355  2 0.02 
 5842  2 0.02 
 5677  2 0.02 
 4133  2 0.02 
 3232  2 0.02 
 2279  2 0.02 
 4076  2 0.02 
 7479  2 0.02 
 3409  2 0.02 
 6156  2 0.02 
17814  2 0.02 
 2685  2 0.01 
 5191  2 0.01 
10108  1 1.00 
  135  1 0.50 
   58  1 0.25 
10385  1 0.14 
  364  1 0.14 
  752  1 0.08 
 6827  1 0.08 
  895  1 0.08 
  808  1 0.08 
 6526  1 0.07 
 1587  1 0.07 
56283  1 0.06 
 7449  1 0.06 
 3483  1 0.06 
 1353  1 0.06 
 2243  1 0.06 
 1495  1 0.06 
29292  1 0.06 
16635  1 0.06 
 4482  1 0.06 
 1263  1 0.06 
 1115  1 0.06 
  892  1 0.06 
13276  1 0.05 
 3720  1 0.05 
 2302  1 0.05 
 1527  1 0.05 
30587  1 0.05 
20520  1 0.05 
 2915  1 0.05 
 1145  1 0.05 
18181  1 0.05 
 4632  1 0.05 
25532  1 0.04 
 3473  1 0.04 
 2111  1 0.04 
 1193  1 0.04 
  929  1 0.04 
  653  1 0.04 
42264  1 0.04 
11368  1 0.04 
 7579  1 0.04 
 3772  1 0.04 
 8895  1 0.04 
 5719  1 0.04 
 3488  1 0.04 
 1780  1 0.04 
54418  1 0.04 
39979  1 0.04 
 5667  1 0.04 
 5172  1 0.04 
 3029  1 0.04 
  956  1 0.04 
17567  1 0.04 
14706  1 0.04 
 4826  1 0.04 
 2443  1 0.04 
 6426  1 0.04 
 6021  1 0.04 
 4189  1 0.04 
 3359  1 0.04 
 3086  1 0.04 
 2554  1 0.04 
 1806  1 0.04 
 1650  1 0.04 
 1590  1 0.04 
  833  1 0.04 
32221  1 0.03 
18904  1 0.03 
17288  1 0.03 
16592  1 0.03 
 9173  1 0.03 
 5547  1 0.03 
 4418  1 0.03 
  272  1 0.03 
42797  1 0.03 
 9044  1 0.03 
 8400  1 0.03 
 6189  1 0.03 
 5231  1 0.03 
 4090  1 0.03 
 3398  1 0.03 
 2905  1 0.03 
 2091  1 0.03 
 1223  1 0.03 
 1133  1 0.03 
  529  1 0.03 
49699  1 0.03 
20691  1 0.03 
19759  1 0.03 
14893  1 0.03 
 6199  1 0.03 
 3250  1 0.03 
 3033  1 0.03 
 1996  1 0.03 
 1850  1 0.03 
 9120  1 0.03 
 6655  1 0.03 
 5890  1 0.03 
 3477  1 0.03 
 2203  1 0.03 
 2142  1 0.03 
 1568  1 0.03 
 1485  1 0.03 
  875  1 0.03 
32497  1 0.03 
27225  1 0.03 
21122  1 0.03 
10293  1 0.03 
 8316  1 0.03 
 6344  1 0.03 
 6025  1 0.03 
 4287  1 0.03 
12849  1 0.03 
 6093  1 0.03 
 5841  1 0.03 
 3974  1 0.03 
 2094  1 0.03 
 1209  1 0.03 
 4208  1 0.03 
 2784  1 0.03 
 1365  1 0.03 
  802  1 0.03 
19243  1 0.03 
 6873  1 0.03 
 6303  1 0.03 
 3158  1 0.03 
 2999  1 0.03 
 2890  1 0.03 
 2066  1 0.03 
 1657  1 0.03 
 1312  1 0.03 
19793  1 0.03 
11420  1 0.03 
 7746  1 0.03 
 4818  1 0.03 
 3670  1 0.03 
 2463  1 0.03 
 1894  1 0.03 
 1733  1 0.03 
 1677  1 0.03 
16924  1 0.03 
13358  1 0.03 
11231  1 0.03 
10037  1 0.03 
 5477  1 0.03 
 4794  1 0.03 
 3805  1 0.03 
 3485  1 0.03 
 3059  1 0.03 
 2185  1 0.03 
 2171  1 0.03 
 1105  1 0.03 
 9931  1 0.03 
 7357  1 0.03 
 5327  1 0.03 
 2829  1 0.03 
 2088  1 0.03 
 1855  1 0.03 
 1499  1 0.03 
15751  1 0.02 
10236  1 0.02 
 7362  1 0.02 
 4001  1 0.02 
 3910  1 0.02 
 3279  1 0.02 
37424  1 0.02 
20098  1 0.02 
10837  1 0.02 
 2631  1 0.02 
 1608  1 0.02 
  981  1 0.02 
42790  1 0.02 
16835  1 0.02 
11354  1 0.02 
 5357  1 0.02 
 4104  1 0.02 
 3388  1 0.02 
 2358  1 0.02 
 2179  1 0.02 
 1482  1 0.02 
 1101  1 0.02 
65637  1 0.02 
10101  1 0.02 
 7405  1 0.02 
 4461  1 0.02 
 3948  1 0.02 
 2842  1 0.02 
 2686  1 0.02 
 2230  1 0.02 
 1029  1 0.02 
  819  1 0.02 
 6980  1 0.02 
 5325  1 0.02 
 4417  1 0.02 
 3698  1 0.02 
 3491  1 0.02 
 2428  1 0.02 
 7328  1 0.02 
 3494  1 0.02 
 2545  1 0.02 
 1783  1 0.02 
 7360  1 0.02 
 6176  1 0.02 
 4958  1 0.02 
 4297  1 0.02 
 3729  1 0.02 
 2471  1 0.02 
 1929  1 0.02 
36619  1 0.02 
 8212  1 0.02 
 6974  1 0.02 
 6463  1 0.02 
 6381  1 0.02 
 4594  1 0.02 
 2318  1 0.02 
 1831  1 0.02 
 1464  1 0.02 
13403  1 0.02 
 8659  1 0.02 
 6441  1 0.02 
 6052  1 0.02 
 5831  1 0.02 
 5413  1 0.02 
 4338  1 0.02 
 3831  1 0.02 
 3296  1 0.02 
 2583  1 0.02 
 2206  1 0.02 
 1442  1 0.02 
 1372  1 0.02 
20018  1 0.02 
14691  1 0.02 
 9369  1 0.02 
 5881  1 0.02 
 4841  1 0.02 
 4611  1 0.02 
 3597  1 0.02 
 2490  1 0.02 
  608  1 0.02 
10141  1 0.02 
 6856  1 0.02 
 6349  1 0.02 
 5437  1 0.02 
 5069  1 0.02 
 4164  1 0.02 
 3876  1 0.02 
 3841  1 0.02 
 3518  1 0.02 
 3139  1 0.02 
 2822  1 0.02 
 2453  1 0.02 
 1732  1 0.02 
15709  1 0.02 
15302  1 0.02 
 3168  1 0.02 
 2136  1 0.02 
 1737  1 0.02 
  946  1 0.02 
30112  1 0.02 
 3408  1 0.02 
 2145  1 0.02 
 1816  1 0.02 
 1367  1 0.02 
 9541  1 0.02 
 7055  1 0.02 
 6316  1 0.02 
 2338  1 0.02 
 1963  1 0.02 
 1781  1 0.02 
 1383  1 0.02 
  991  1 0.02 
  728  1 0.02 
 7110  1 0.02 
 4795  1 0.02 
 4575  1 0.02 
 3946  1 0.02 
 3830  1 0.02 
 2226  1 0.02 
 2051  1 0.02 
 1523  1 0.02 
  967  1 0.02 
26347  1 0.02 
 5942  1 0.02 
 3105  1 0.02 
 2473  1 0.02 
 2165  1 0.02 
 2019  1 0.02 
 1835  1 0.02 
 1533  1 0.02 
 1047  1 0.02 
  933  1 0.02 
 9007  1 0.02 
 3857  1 0.02 
 2820  1 0.02 
 2750  1 0.02 
 1698  1 0.02 
 1448  1 0.02 
 1363  1 0.02 
18922  1 0.02 
 5247  1 0.02 
 4498  1 0.02 
 3153  1 0.02 
 2993  1 0.02 
 1026  1 0.02 
11699  1 0.02 
11480  1 0.02 
 6787  1 0.02 
 2858  1 0.02 
 2014  1 0.02 
 1997  1 0.02 
 1338  1 0.02 
20295  1 0.02 
14269  1 0.02 
14201  1 0.02 
 8228  1 0.02 
 3724  1 0.02 
 2248  1 0.02 
 2369  1 0.02 
 2153  1 0.02 
 9218  1 0.02 
 2924  1 0.02 
 2164  1 0.02 
 1691  1 0.02 
 3126  1 0.02 
  993  1 0.02 
10849  1 0.02 
 3334  1 0.02 
 3170  1 0.02 
 2688  1 0.02 
 2534  1 0.02 
 2492  1 0.02 
 2297  1 0.02 
 2016  1 0.02 
 2011  1 0.02 
 1573  1 0.02 
 5162  1 0.02 
 4516  1 0.02 
 4507  1 0.02 
 2601  1 0.02 
 2468  1 0.02 
 7538  1 0.02 
 6661  1 0.02 
 5975  1 0.02 
 3693  1 0.02 
 3605  1 0.02 
 2814  1 0.02 
 2757  1 0.02 
 2487  1 0.02 
 1613  1 0.02 
 5051  1 0.01 
 4099  1 0.01 
 3303  1 0.01 
 2713  1 0.01 
 2225  1 0.01 
 2139  1 0.01 
 2052  1 0.01 
 1399  1 0.01 
13643  1 0.01 
 4041  1 0.01 
 3112  1 0.01 
13844  1 0.01 
 8417  1 0.01 
 2119  1 0.01 
 2031  1 0.01 
27849  1 0.01 
 4875  1 0.01 
 1286  1 0.01 
  561  1 0.01 
 3181  1 0.01 
 1106  1 0.01 
20024  1 0.01 
10857  1 0.01 
 5952  1 0.01 
 3185  1 0.01 
 2626  1 0.01 
 5750  1 0.01 
 2085  1 0.01 
 2934  1 0.01 
 2752  1 0.01 
 2144  1 0.01 
 7769  1 0.01 
 2555  1 0.01 
 2427  1 0.01 
14379  1 0.01 
 5707  1 0.01 
 4911  1 0.01 
 4720  1 0.01 
 2574  1 0.01 
 2316  1 0.01 
 1849  1 0.01 
 1745  1 0.01 
 4992  1 0.01 
 1887  1 0.01 
 1297  1 0.01 
 3131  1 0.01 
 3835  1 0.01 
 3017  1 0.01 
 1412  1 0.01 
 9659  1 0.01 
 1774  1 0.01 
 6609  1 0.01 
 4254  1 0.01 
 3950  1 0.01 
 1234  1 0.01 
 2336  1 0.01 
 7426  1 0.01 
 4059  1 0.01 
12550  1 0.01 
 2985  1 0.01 
 1913  1 0.01 
 5453  1 0.01 
 3600  1 0.01 
  320  1 0.01 
12740  1 0.01 
 2811  1 0.01 
 1936  1 0.01 
 2276  1 0.01 
 5714  1 0.01 
 3865  1 0.01 
 5401  1 0.01 
 1809  1 0.01 
 4379  1 0.01 
 1674  1 0.01 
 1020  1 0.01 
 9512  1 0.01 
 2439  1 0.01 
 2928  1 0.01 
 2740  1 0.01 
 1895  1 0.01 
 2837  1 0.01 
18881  1 0.01 
 2848  1 0.01 
 3322  1 0.01 

